DisaggKD: Efficient Knowledge Distillation through Teacher-Student Disaggregation and a Fused Loss

Knowledge distillation (KD) frameworks place teacher and student on the same GPUs, so per-GPU memory limits the teachers that fit. DisaggKD separates them across nodes: teacher replicas stream hidden states to the student, a KD loss over row windows and vocabulary shards equals the full-vocabulary loss in exact arithmetic without forming the full-vocabulary logits, and a prefetch ring paces producer and trainer. Closed-form memory and traffic models locate the memory limits of each layout. On the Qwen3.5-35B-A3B to 9B pair, the disaggregated layout matches the LM loss of the colocated run with the same loss and is faster than that run; our fused loss also lets a colocated run train on as few nodes at faster speed, while the split is memory efficient when the student spans several nodes. On the larger pairs, colocated runs with a fused loss still run OOM where the split trains, because teacher weights and student states fill the budget.

==> figs/mem_overview.csv <==
cell,label,S,A,T,K,O,total
col3,Colocated 3n cp1,12.79,1.00,15.81,143.98,12.27,185.85
colf,Colocated 3n cp1 fused-W,12.79,1.00,15.81,34.53,14.80,78.93
ours_pr,Disaggregated producer,0.00,0.00,18.11,0.00,23.70,41.81
ours_tr,Disaggregated trainer,18.76,20.64,0.00,1.09,15.32,55.81


==> figs/p1_colo4n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,2.09452,0.21504,0.00514,2.14218,0.24495,0.03505
2,2.08790,0.20719,-0.00271,2.14428,0.24905,0.03915
3,2.09944,0.20747,-0.00243,2.14660,0.25086,0.04096
4,2.17837,0.26544,0.05554,2.14765,0.25439,0.04449
5,2.18410,0.26515,0.05525,2.14913,0.25604,0.04614
6,2.15635,0.25414,0.04424,2.15263,0.25771,0.04781
7,2.15678,0.25767,0.04777,2.15399,0.25837,0.04847
8,2.15804,0.26710,0.05720,2.15713,0.26044,0.05054
9,2.16409,0.26535,0.05545,2.15875,0.26154,0.05164
10,2.16319,0.28595,0.07605,2.16585,0.26622,0.05632
11,2.16978,0.26900,0.05910,2.17201,0.27115,0.06125
12,2.15921,0.29318,0.08328,2.17747,0.27700,0.06710
13,2.16691,0.27579,0.06589,2.17899,0.27863,0.06873
14,2.19818,0.27945,0.06955,2.17979,0.27979,0.06989
15,2.17306,0.26762,0.05772,2.18330,0.28343,0.07353
16,2.20416,0.29150,0.08160,2.18477,0.28583,0.07593
17,2.18467,0.27907,0.06917,2.18761,0.28800,0.07810
18,2.21515,0.29468,0.08478,2.19108,0.29043,0.08053
19,2.19267,0.29098,0.08108,2.19446,0.29222,0.08232
20,2.19229,0.30693,0.09703,2.19690,0.29499,0.08509
21,2.20423,0.29309,0.08319,2.20028,0.29583,0.08593
22,2.19761,0.28490,0.07500,2.20591,0.30046,0.09056
23,2.21611,0.31603,0.10613,2.20818,0.30399,0.09409
24,2.18170,0.29844,0.08854,2.21262,0.30888,0.09898
25,2.20641,0.30400,0.09410,2.21481,0.31218,0.10228
26,2.22304,0.30676,0.09686,2.21785,0.31584,0.10594
27,2.22063,0.31640,0.10650,2.21939,0.31813,0.10823
28,2.21135,0.31596,0.10606,2.22251,0.32125,0.11135
29,2.21663,0.30754,0.09763,2.22512,0.32230,0.11240
30,2.26261,0.35450,0.14460,2.22857,0.32493,0.11503
31,2.23671,0.33938,0.12948,2.22952,0.32668,0.11678
32,2.24859,0.35086,0.14096,2.23239,0.32939,0.11949
33,2.24143,0.34759,0.13769,2.23602,0.33094,0.12104
34,2.23630,0.34119,0.13129,2.24152,0.33645,0.12655
35,2.24139,0.33369,0.12379,2.24339,0.34008,0.13018
36,2.24569,0.34401,0.13410,2.24705,0.34395,0.13405
37,2.23667,0.32475,0.11485,2.25148,0.34746,0.13756
38,2.26278,0.33782,0.12792,2.25565,0.35137,0.14147
39,2.21383,0.31460,0.10470,2.25581,0.35128,0.14138
40,2.26489,0.36209,0.15219,2.25884,0.35274,0.14284
41,2.24344,0.32483,0.11493,2.25897,0.35310,0.14320
42,2.29994,0.39764,0.18774,2.25924,0.35291,0.14301
43,2.25470,0.36852,0.15862,2.25927,0.35208,0.14218
44,2.28285,0.38213,0.17223,2.26056,0.35237,0.14247
45,2.28677,0.37575,0.16584,2.25968,0.35126,0.14136
46,2.28742,0.37401,0.16411,2.25858,0.35165,0.14175
47,2.26546,0.35284,0.14294,2.25612,0.35088,0.14098
48,2.28808,0.36425,0.15435,2.25797,0.35229,0.14239
49,2.25088,0.35703,0.14712,2.25846,0.35204,0.14214
50,2.24595,0.34439,0.13449,2.25952,0.35246,0.14256
51,2.23680,0.32701,0.11711,2.25863,0.35007,0.14017
52,2.26332,0.33865,0.12875,2.25970,0.34872,0.13882
53,2.23086,0.32512,0.11522,2.25700,0.34653,0.13663
54,2.21782,0.33133,0.12142,2.25360,0.34358,0.13368
55,2.22105,0.32476,0.11486,2.25011,0.34199,0.13209
56,2.24525,0.33855,0.12865,2.24839,0.34107,0.13117
57,2.27317,0.35792,0.14802,2.24452,0.33917,0.12927
58,2.26160,0.33196,0.12206,2.24378,0.33738,0.12748
59,2.28476,0.35691,0.14701,2.24392,0.33659,0.12669
60,2.27288,0.34567,0.13577,2.24403,0.33655,0.12665
61,2.23693,0.34494,0.13504,2.24196,0.33543,0.12553
62,2.22899,0.32557,0.11567,2.24095,0.33504,0.12514
63,2.22806,0.34699,0.13708,2.24144,0.33441,0.12451
64,2.23623,0.33711,0.12721,2.24277,0.33443,0.12453
65,2.22238,0.33197,0.12207,2.24282,0.33309,0.12319
66,2.23829,0.32663,0.11673,2.24136,0.33175,0.12185
67,2.24828,0.33100,0.12110,2.24025,0.33135,0.12145
68,2.23858,0.32628,0.11638,2.23729,0.33040,0.12050
69,2.22816,0.31955,0.10965,2.23535,0.32973,0.11983
70,2.21378,0.31858,0.10868,2.23573,0.32895,0.11905
71,2.22610,0.32053,0.11063,2.23631,0.33015,0.12025
72,2.24366,0.32509,0.11519,2.23670,0.32878,0.11888
73,2.24608,0.31585,0.10595,2.23833,0.32819,0.11829
74,2.24831,0.33515,0.12525,2.24011,0.32745,0.11755
75,2.24274,0.32519,0.11529,2.23758,0.32732,0.11742
76,2.23439,0.34066,0.13076,2.23551,0.32612,0.11622
77,2.24005,0.33433,0.12443,2.23458,0.32561,0.11571
78,2.24328,0.33163,0.12173,2.23280,0.32447,0.11456
79,2.23884,0.34600,0.13610,2.23313,0.32388,0.11398
80,2.23469,0.32368,0.11378,2.23245,0.32297,0.11306
81,2.26402,0.32717,0.11727,2.23111,0.32200,0.11210
82,2.25254,0.31939,0.10949,2.22855,0.32114,0.11124
83,2.19530,0.32444,0.11453,2.22767,0.32008,0.11018
84,2.21324,0.31060,0.10070,2.22747,0.31975,0.10985
85,2.22261,0.31758,0.10768,2.22678,0.31777,0.10787
86,2.19799,0.30005,0.09015,2.22510,0.31634,0.10644
87,2.21929,0.30863,0.09873,2.22349,0.31423,0.10433
88,2.21456,0.30497,0.09507,2.22098,0.31166,0.10176
89,2.22099,0.30863,0.09873,2.21803,0.30988,0.09998
90,2.20260,0.30133,0.09143,2.21424,0.30759,0.09769
91,2.23335,0.31708,0.10718,2.21133,0.30588,0.09598
92,2.23930,0.31962,0.10972,2.21199,0.30365,0.09375
93,2.22269,0.30698,0.09708,2.21085,0.30226,0.09236
94,2.21144,0.31004,0.10014,2.20906,0.30049,0.09059
95,2.21586,0.29577,0.08587,2.20810,0.29953,0.08963
96,2.19616,0.30233,0.09243,2.20578,0.29819,0.08829
97,2.18465,0.29335,0.08345,2.20398,0.29712,0.08722
98,2.19953,0.28830,0.07840,2.20245,0.29566,0.08576
99,2.20305,0.29029,0.08039,2.20284,0.29419,0.08429
100,2.20650,0.28644,0.07654,2.20087,0.29190,0.08200
101,2.19386,0.28706,0.07716,2.19812,0.28978,0.07988
102,2.19218,0.28740,0.07750,2.19584,0.28759,0.07769
103,2.18164,0.28379,0.07388,2.19349,0.28566,0.07576
104,2.17999,0.28579,0.07589,2.19166,0.28386,0.07396
105,2.18387,0.28677,0.07687,2.19193,0.28252,0.07262
106,2.19490,0.28392,0.07402,2.19159,0.28139,0.07149
107,2.20934,0.27626,0.06636,2.19135,0.28127,0.07137
108,2.19976,0.27815,0.06825,2.19061,0.28068,0.07078
109,2.19262,0.28370,0.07380,2.18910,0.27965,0.06975
110,2.18391,0.26968,0.05978,2.18936,0.27879,0.06889
111,2.17159,0.27716,0.06726,2.18871,0.27787,0.06797
112,2.18463,0.26529,0.05539,2.18845,0.27680,0.06690
113,2.20087,0.27954,0.06964,2.18805,0.27550,0.06560
114,2.17874,0.27402,0.06412,2.18704,0.27515,0.06525
115,2.19544,0.28636,0.07646,2.18505,0.27432,0.06442
116,2.19046,0.28019,0.07028,2.18232,0.27353,0.06363
117,2.18095,0.26906,0.05916,2.18074,0.27322,0.06332
118,2.19830,0.27243,0.06253,2.17963,0.27214,0.06224
119,2.18112,0.27168,0.06178,2.17880,0.27141,0.06151
120,2.17714,0.26562,0.05572,2.17842,0.27018,0.06028
121,2.17324,0.26369,0.05379,2.17701,0.26999,0.06009
122,2.16671,0.28080,0.07090,2.17472,0.26870,0.05880
123,2.16100,0.26980,0.05990,2.17410,0.26780,0.05790
124,2.16304,0.26292,0.05302,2.17175,0.26618,0.05628
125,2.17286,0.27278,0.06288,2.16929,0.26482,0.05492
126,2.17376,0.26533,0.05543,2.16794,0.26415,0.05425
127,2.16972,0.25737,0.04747,2.16480,0.26280,0.05290
128,2.16516,0.25615,0.04624,2.16411,0.26203,0.05212
129,2.16065,0.26215,0.05225,2.16218,0.26175,0.05185
130,2.16188,0.25751,0.04761,2.16082,0.26115,0.05125
131,2.16828,0.25883,0.04892,2.16005,0.25990,0.05000
132,2.15549,0.25880,0.04890,2.16001,0.25880,0.04890
133,2.14859,0.25710,0.04720,2.15849,0.25826,0.04835
134,2.15806,0.25764,0.04774,2.15682,0.25695,0.04705
135,2.14501,0.24944,0.03954,2.15465,0.25601,0.04611
136,2.16926,0.25852,0.04862,2.15357,0.25531,0.04541
137,2.14443,0.26092,0.05101,2.15314,0.25472,0.04482
138,2.15002,0.25351,0.04361,2.15291,0.25362,0.04372
139,2.15366,0.25955,0.04965,2.15093,0.25275,0.04285
140,2.16028,0.25115,0.04125,2.14901,0.25168,0.04177
141,2.13726,0.25359,0.04369,2.14743,0.25044,0.04054
142,2.14444,0.25057,0.04067,2.14705,0.24923,0.03933
143,2.13696,0.24934,0.03944,2.14446,0.24800,0.03810
144,2.15132,0.24546,0.03556,2.14430,0.24709,0.03719
145,2.15777,0.24624,0.03634,2.14289,0.24615,0.03625
146,2.15677,0.24332,0.03342,2.14198,0.24461,0.03471
147,2.12831,0.24274,0.03284,2.14168,0.24332,0.03342
148,2.13556,0.24059,0.03069,2.14053,0.24187,0.03197
149,2.12866,0.23783,0.02793,2.13814,0.24096,0.03106
150,2.14214,0.23655,0.02665,2.13742,0.23981,0.02991
151,2.11406,0.23674,0.02683,2.13679,0.23917,0.02927
152,2.14226,0.23392,0.02402,2.13617,0.23856,0.02866
153,2.14530,0.24260,0.03270,2.13512,0.23755,0.02765
154,2.12893,0.23466,0.02476,2.13319,0.23645,0.02655
155,2.14489,0.23158,0.02168,2.13164,0.23577,0.02587
156,2.13403,0.23497,0.02507,2.13200,0.23505,0.02515
157,2.11971,0.23568,0.02578,2.13234,0.23442,0.02452
158,2.12506,0.23406,0.02416,2.13214,0.23378,0.02388
159,2.13365,0.23966,0.02976,2.13163,0.23299,0.02309
160,2.12650,0.23899,0.02909,2.13211,0.23223,0.02233
161,2.13350,0.22823,0.01832,2.13207,0.23163,0.02173
162,2.12490,0.22749,0.01759,2.13116,0.23091,0.02101
163,2.13044,0.23184,0.02194,2.13112,0.23053,0.02063
164,2.13442,0.23053,0.02062,2.12989,0.23032,0.02042
165,2.14126,0.22985,0.01995,2.12927,0.22932,0.01942
166,2.12541,0.22696,0.01706,2.12892,0.22844,0.01854
167,2.13333,0.22306,0.01316,2.12892,0.22799,0.01809
168,2.12221,0.22384,0.01394,2.12861,0.22649,0.01659
169,2.14167,0.22366,0.01376,2.12829,0.22540,0.01550
170,2.12981,0.23047,0.02057,2.12816,0.22465,0.01475
171,2.12832,0.22815,0.01825,2.12830,0.22457,0.01467
172,2.12397,0.22800,0.01810,2.12861,0.22406,0.01416
173,2.12349,0.21795,0.00804,2.12830,0.22362,0.01372
174,2.11370,0.22070,0.01080,2.12762,0.22343,0.01353
175,2.12497,0.22646,0.01656,2.12735,0.22311,0.01321
176,2.12850,0.21423,0.00433,2.12710,0.22275,0.01285
177,2.12095,0.22045,0.01055,2.12710,0.22228,0.01238
178,2.13127,0.21545,0.00555,2.12758,0.22208,0.01218
179,2.12732,0.22617,0.01627,2.12641,0.22157,0.01167
180,2.13575,0.22317,0.01327,2.12632,0.22076,0.01086
181,2.12911,0.22293,0.01303,2.12525,0.22016,0.01026
182,2.12967,0.22670,0.01680,2.12553,0.22041,0.01050
183,2.12092,0.22151,0.01161,2.12679,0.22031,0.01041
184,2.12906,0.21689,0.00699,2.12655,0.21968,0.00978
185,2.12211,0.21584,0.00594,2.12725,0.22021,0.01031
186,2.14993,0.22026,0.01036,2.12686,0.22010,0.01020
187,2.10995,0.22187,0.01197,2.12617,0.22031,0.01041
188,2.12682,0.21438,0.00448,2.12549,0.21953,0.00963
189,2.10574,0.21773,0.00783,2.12519,0.21902,0.00912
190,2.12821,0.22215,0.01225,2.12339,0.21880,0.00890
191,2.13512,0.21912,0.00922,2.12328,0.21871,0.00881
192,2.12096,0.21566,0.00576,2.12241,0.21855,0.00865
193,2.14040,0.22322,0.01331,2.12199,0.21866,0.00875
194,2.11432,0.21856,0.00866,2.12198,0.21884,0.00894
195,2.11941,0.21917,0.00927,2.11999,0.21874,0.00884
196,2.11587,0.21283,0.00293,2.12076,0.21850,0.00860
197,2.13057,0.21454,0.00464,2.12025,0.21884,0.00894
198,2.09853,0.21917,0.00926,2.12157,0.21895,0.00905
199,2.12781,0.22513,0.01523,2.12091,0.21863,0.00872
200,2.10610,0.21885,0.00895,2.11933,0.21857,0.00867


==> figs/p1_colo4n_kd.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,0.21505,0.00519,nan,0.24016,0.03030
2,nan,0.20719,-0.00267,nan,0.24383,0.03397
3,nan,0.20734,-0.00252,nan,0.24652,0.03667
4,nan,0.25647,0.04662,nan,0.25013,0.04027
5,nan,0.24887,0.03901,nan,0.25246,0.04261
6,nan,0.24904,0.03918,nan,0.25458,0.04472
7,nan,0.25026,0.04040,nan,0.25596,0.04611
8,nan,0.26352,0.05366,nan,0.25709,0.04723
9,nan,0.26366,0.05380,nan,0.25847,0.04862
10,nan,0.27692,0.06706,nan,0.26301,0.05316
11,nan,0.27345,0.06359,nan,0.26735,0.05749
12,nan,0.28984,0.07998,nan,0.27376,0.06390
13,nan,0.28044,0.07058,nan,0.27534,0.06548
14,nan,0.28213,0.07227,nan,0.27838,0.06853
15,nan,0.27529,0.06543,nan,0.28146,0.07160
16,nan,0.27397,0.06411,nan,0.28527,0.07541
17,nan,0.28063,0.07078,nan,0.28752,0.07766
18,nan,0.29224,0.08238,nan,0.29258,0.08273
19,nan,0.28086,0.07100,nan,0.29759,0.08774
20,nan,0.31640,0.10654,nan,0.30266,0.09281
21,nan,0.28325,0.07340,nan,0.30582,0.09596
22,nan,0.30066,0.09080,nan,0.31018,0.10032
23,nan,0.30131,0.09145,nan,0.31404,0.10418
24,nan,0.31507,0.10521,nan,0.32023,0.11037
25,nan,0.30176,0.09190,nan,0.32482,0.11496
26,nan,0.34972,0.13986,nan,0.32976,0.11990
27,nan,0.36210,0.15224,nan,0.33375,0.12389
28,nan,0.35963,0.14977,nan,0.33926,0.12940
29,nan,0.34341,0.13355,nan,0.34176,0.13190
30,nan,0.35468,0.14482,nan,0.34625,0.13639
31,nan,0.34766,0.13780,nan,0.34844,0.13858
32,nan,0.38052,0.17067,nan,0.35126,0.14140
33,nan,0.35209,0.14223,nan,0.35246,0.14260
34,nan,0.36449,0.15463,nan,0.35548,0.14562
35,nan,0.36020,0.15034,nan,0.35506,0.14520
36,nan,0.37441,0.16456,nan,0.35372,0.14386
37,nan,0.35892,0.14906,nan,0.35263,0.14277
38,nan,0.35963,0.14977,nan,0.35336,0.14350
39,nan,0.33793,0.12807,nan,0.35187,0.14201
40,nan,0.34924,0.13938,nan,0.35190,0.14204
41,nan,0.33545,0.12559,nan,0.34963,0.13977
42,nan,0.35307,0.14321,nan,0.34979,0.13993
43,nan,0.34266,0.13280,nan,0.34759,0.13773
44,nan,0.33926,0.12941,nan,0.34675,0.13690
45,nan,0.34105,0.13119,nan,0.34404,0.13418
46,nan,0.35589,0.14603,nan,0.34248,0.13262
47,nan,0.32935,0.11949,nan,0.34316,0.13330
48,nan,0.34811,0.13825,nan,0.34425,0.13439
49,nan,0.34195,0.13209,nan,0.34554,0.13568
50,nan,0.35489,0.14503,nan,0.34604,0.13618
51,nan,0.32706,0.11720,nan,0.34572,0.13587
52,nan,0.34596,0.13610,nan,0.34568,0.13582
53,nan,0.32822,0.11836,nan,0.34545,0.13559
54,nan,0.33240,0.12254,nan,0.34533,0.13547
55,nan,0.37116,0.16130,nan,0.34396,0.13410
56,nan,0.35659,0.14673,nan,0.34383,0.13398
57,nan,0.37111,0.16125,nan,0.34283,0.13297
58,nan,0.34390,0.13404,nan,0.34332,0.13346
59,nan,0.34777,0.13791,nan,0.34214,0.13228
60,nan,0.34188,0.13202,nan,0.34218,0.13233
61,nan,0.33537,0.12551,nan,0.34099,0.13113
62,nan,0.33898,0.12912,nan,0.34055,0.13069
63,nan,0.33257,0.12271,nan,0.33972,0.12986
64,nan,0.32727,0.11742,nan,0.33585,0.12599
65,nan,0.33108,0.12122,nan,0.33309,0.12323
66,nan,0.35030,0.14044,nan,0.32964,0.11978
67,nan,0.33471,0.12485,nan,0.32826,0.11841
68,nan,0.32787,0.11801,nan,0.32674,0.11688
69,nan,0.32566,0.11580,nan,0.32492,0.11506
70,nan,0.32072,0.11086,nan,0.32287,0.11301
71,nan,0.31829,0.10843,nan,0.32113,0.11127
72,nan,0.30531,0.09546,nan,0.31912,0.10926
73,nan,0.30978,0.09992,nan,0.31732,0.10746
74,nan,0.31239,0.10253,nan,0.31523,0.10537
75,nan,0.32056,0.11070,nan,0.31252,0.10266
76,nan,0.32183,0.11197,nan,0.30982,0.09996
77,nan,0.31089,0.10103,nan,0.30815,0.09829
78,nan,0.30062,0.09076,nan,0.30562,0.09576
79,nan,0.30936,0.09950,nan,0.30379,0.09394
80,nan,0.29846,0.08860,nan,0.30218,0.09232
81,nan,0.29656,0.08670,nan,0.30103,0.09118
82,nan,0.29563,0.08578,nan,0.29946,0.08960
83,nan,0.30427,0.09441,nan,0.29745,0.08760
84,nan,0.28876,0.07890,nan,0.29555,0.08570
85,nan,0.29939,0.08954,nan,0.29314,0.08328
86,nan,0.28274,0.07288,nan,0.29156,0.08170
87,nan,0.28968,0.07982,nan,0.28983,0.07997
88,nan,0.29079,0.08094,nan,0.28805,0.07819
89,nan,0.28590,0.07604,nan,0.28667,0.07681
90,nan,0.28303,0.07317,nan,0.28516,0.07530
91,nan,0.27828,0.06842,nan,0.28401,0.07416
92,nan,0.28826,0.07840,nan,0.28200,0.07215
93,nan,0.28083,0.07097,nan,0.28108,0.07122
94,nan,0.28392,0.07406,nan,0.27956,0.06970
95,nan,0.27130,0.06144,nan,0.27889,0.06903
96,nan,0.27905,0.06919,nan,0.27817,0.06831
97,nan,0.27496,0.06510,nan,0.27738,0.06752
98,nan,0.27095,0.06109,nan,0.27656,0.06670
99,nan,0.27614,0.06629,nan,0.27537,0.06551
100,nan,0.27010,0.06024,nan,0.27467,0.06481
101,nan,0.27306,0.06321,nan,0.27364,0.06379
102,nan,0.27348,0.06363,nan,0.27236,0.06250
103,nan,0.27140,0.06154,nan,0.27107,0.06121
104,nan,0.27749,0.06764,nan,0.27010,0.06024
105,nan,0.27726,0.06740,nan,0.26909,0.05923
106,nan,0.27206,0.06220,nan,0.26806,0.05820
107,nan,0.26276,0.05290,nan,0.26809,0.05823
108,nan,0.26640,0.05654,nan,0.26723,0.05738
109,nan,0.27078,0.06092,nan,0.26642,0.05656
110,nan,0.25901,0.04916,nan,0.26545,0.05559
111,nan,0.26190,0.05204,nan,0.26432,0.05447
112,nan,0.25484,0.04498,nan,0.26320,0.05334
113,nan,0.26188,0.05203,nan,0.26157,0.05171
114,nan,0.25740,0.04754,nan,0.26102,0.05116
115,nan,0.27151,0.06165,nan,0.26020,0.05034
116,nan,0.26164,0.05178,nan,0.25946,0.04960
117,nan,0.25617,0.04631,nan,0.25942,0.04956
118,nan,0.25670,0.04684,nan,0.25851,0.04865
119,nan,0.25430,0.04444,nan,0.25784,0.04799
120,nan,0.25222,0.04236,nan,0.25691,0.04705
121,nan,0.24989,0.04003,nan,0.25679,0.04693
122,nan,0.26792,0.05806,nan,0.25599,0.04613
123,nan,0.25812,0.04826,nan,0.25549,0.04563
124,nan,0.25005,0.04019,nan,0.25424,0.04438
125,nan,0.26575,0.05590,nan,0.25348,0.04362
126,nan,0.25534,0.04548,nan,0.25290,0.04304
127,nan,0.24771,0.03785,nan,0.25203,0.04217
128,nan,0.24607,0.03621,nan,0.25167,0.04181
129,nan,0.25269,0.04283,nan,0.25171,0.04185
130,nan,0.24830,0.03844,nan,0.25140,0.04154
131,nan,0.24898,0.03912,nan,0.25024,0.04038
132,nan,0.25022,0.04036,nan,0.24928,0.03942
133,nan,0.24875,0.03889,nan,0.24893,0.03907
134,nan,0.24632,0.03646,nan,0.24745,0.03759
135,nan,0.24192,0.03206,nan,0.24661,0.03675
136,nan,0.24808,0.03822,nan,0.24598,0.03612
137,nan,0.25302,0.04316,nan,0.24557,0.03572
138,nan,0.24449,0.03463,nan,0.24462,0.03476
139,nan,0.24827,0.03841,nan,0.24393,0.03407
140,nan,0.24182,0.03196,nan,0.24312,0.03326
141,nan,0.24408,0.03422,nan,0.24212,0.03226
142,nan,0.24062,0.03076,nan,0.24110,0.03124
143,nan,0.24107,0.03121,nan,0.24028,0.03042
144,nan,0.23689,0.02703,nan,0.23959,0.02973
145,nan,0.23924,0.02939,nan,0.23909,0.02923
146,nan,0.23647,0.02661,nan,0.23780,0.02795
147,nan,0.23653,0.02667,nan,0.23682,0.02696
148,nan,0.23521,0.02535,nan,0.23585,0.02599
149,nan,0.23323,0.02337,nan,0.23533,0.02547
150,nan,0.23148,0.02162,nan,0.23453,0.02467
151,nan,0.23239,0.02253,nan,0.23435,0.02449
152,nan,0.23015,0.02029,nan,0.23408,0.02422
153,nan,0.23961,0.02975,nan,0.23345,0.02359
154,nan,0.23111,0.02125,nan,0.23264,0.02278
155,nan,0.22782,0.01796,nan,0.23222,0.02236
156,nan,0.23172,0.02186,nan,0.23173,0.02187
157,nan,0.23294,0.02308,nan,0.23129,0.02143
158,nan,0.23047,0.02061,nan,0.23080,0.02094
159,nan,0.23757,0.02771,nan,0.23019,0.02033
160,nan,0.23648,0.02662,nan,0.22958,0.01973
161,nan,0.22620,0.01634,nan,0.22909,0.01923
162,nan,0.22549,0.01563,nan,0.22847,0.01861
163,nan,0.22937,0.01951,nan,0.22821,0.01835
164,nan,0.22812,0.01826,nan,0.22818,0.01832
165,nan,0.22772,0.01786,nan,0.22729,0.01743
166,nan,0.22492,0.01506,nan,0.22647,0.01661
167,nan,0.22110,0.01124,nan,0.22614,0.01628
168,nan,0.22214,0.01228,nan,0.22470,0.01484
169,nan,0.22173,0.01187,nan,0.22367,0.01381
170,nan,0.22910,0.01924,nan,0.22297,0.01311
171,nan,0.22662,0.01676,nan,0.22295,0.01309
172,nan,0.22730,0.01744,nan,0.22254,0.01268
173,nan,0.21670,0.00684,nan,0.22218,0.01232
174,nan,0.21892,0.00906,nan,0.22207,0.01222
175,nan,0.22494,0.01508,nan,0.22183,0.01197
176,nan,0.21310,0.00324,nan,0.22152,0.01166
177,nan,0.21895,0.00909,nan,0.22110,0.01124
178,nan,0.21426,0.00440,nan,0.22100,0.01114
179,nan,0.22516,0.01530,nan,0.22054,0.01068
180,nan,0.22237,0.01251,nan,0.21978,0.00992
181,nan,0.22208,0.01223,nan,0.21918,0.00932
182,nan,0.22586,0.01600,nan,0.21948,0.00962
183,nan,0.22071,0.01085,nan,0.21945,0.00959
184,nan,0.21587,0.00601,nan,0.21887,0.00902
185,nan,0.21508,0.00522,nan,0.21945,0.00959
186,nan,0.22002,0.01016,nan,0.21942,0.00956
187,nan,0.22117,0.01132,nan,0.21968,0.00982
188,nan,0.21379,0.00393,nan,0.21897,0.00911
189,nan,0.21707,0.00721,nan,0.21848,0.00862
190,nan,0.22177,0.01191,nan,0.21828,0.00842
191,nan,0.21844,0.00858,nan,0.21822,0.00836
192,nan,0.21516,0.00530,nan,0.21810,0.00824
193,nan,0.22293,0.01307,nan,0.21823,0.00838
194,nan,0.21838,0.00852,nan,0.21845,0.00859
195,nan,0.21873,0.00887,nan,0.21833,0.00847
196,nan,0.21307,0.00321,nan,0.21811,0.00826
197,nan,0.21408,0.00422,nan,0.21847,0.00862
198,nan,0.21860,0.00874,nan,0.21860,0.00874
199,nan,0.22490,0.01504,nan,0.21829,0.00843
200,nan,0.21858,0.00872,nan,0.21827,0.00841


==> figs/p1_colo4n_sq.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,2.09452,2.19069,0.00310,2.13702,2.21728,0.02969
2,2.08791,2.18465,-0.00294,2.13917,2.21940,0.03181
3,2.10017,2.18743,-0.00016,2.14236,2.22251,0.03492
4,2.16892,2.23456,0.04698,2.14338,2.22354,0.03595
5,2.16425,2.22772,0.04013,2.14613,2.22551,0.03792
6,2.14975,2.22537,0.03778,2.14974,2.22909,0.04150
7,2.14587,2.22970,0.04211,2.15215,2.23104,0.04345
8,2.15614,2.23289,0.04530,2.15426,2.23274,0.04515
9,2.16563,2.24249,0.05490,2.15614,2.23446,0.04687
10,2.15852,2.23851,0.05092,2.16361,2.24050,0.05291
11,2.17423,2.25362,0.06603,2.16907,2.24470,0.05711
12,2.15462,2.23482,0.04723,2.17560,2.25036,0.06277
13,2.17916,2.24919,0.06160,2.17693,2.25225,0.06466
14,2.19672,2.27561,0.08802,2.18004,2.25581,0.06822
15,2.18585,2.25830,0.07071,2.18332,2.25903,0.07144
16,2.18595,2.25827,0.07069,2.18680,2.26173,0.07414
17,2.18624,2.26200,0.07441,2.18995,2.26461,0.07702
18,2.22140,2.29330,0.10571,2.19638,2.27056,0.08297
19,2.18080,2.25617,0.06859,2.20333,2.27717,0.08958
20,2.21112,2.28357,0.09598,2.20894,2.28157,0.09398
21,2.19161,2.26679,0.07920,2.21485,2.28689,0.09930
22,2.21700,2.28822,0.10063,2.22024,2.29236,0.10477
23,2.20563,2.28011,0.09252,2.22391,2.29525,0.10766
24,2.20496,2.27555,0.08796,2.22858,2.29981,0.11222
25,2.20972,2.28190,0.09431,2.23235,2.30320,0.11561
26,2.27500,2.34352,0.15593,2.23585,2.30619,0.11860
27,2.27666,2.35091,0.16332,2.23980,2.30960,0.12201
28,2.26954,2.32841,0.14082,2.24338,2.31254,0.12495
29,2.25505,2.32538,0.13779,2.24794,2.31682,0.12923
30,2.27081,2.34208,0.15449,2.25229,2.32064,0.13305
31,2.25918,2.32482,0.13723,2.25835,2.32608,0.13849
32,2.26516,2.33573,0.14814,2.26327,2.33048,0.14290
33,2.25005,2.31602,0.12843,2.26919,2.33599,0.14840
34,2.24584,2.31276,0.12517,2.27523,2.34160,0.15401
35,2.28844,2.35122,0.16363,2.27481,2.34049,0.15290
36,2.24174,2.30618,0.11859,2.27484,2.33987,0.15228
37,2.28857,2.35642,0.16883,2.27571,2.34090,0.15331
38,2.26561,2.33159,0.14400,2.27913,2.34392,0.15633
39,2.32000,2.38073,0.19314,2.28166,2.34584,0.15825
40,2.28917,2.35504,0.16745,2.28346,2.34752,0.15993
41,2.30560,2.36920,0.18161,2.28474,2.34824,0.16065
42,2.31246,2.37714,0.18955,2.28642,2.34973,0.16214
43,2.26786,2.32474,0.13715,2.28747,2.35059,0.16300
44,2.27712,2.34032,0.15274,2.28733,2.35038,0.16279
45,2.28434,2.34588,0.15829,2.28801,2.35118,0.16359
46,2.31318,2.37671,0.18912,2.28439,2.34719,0.15960
47,2.31391,2.37478,0.18719,2.28290,2.34554,0.15795
48,2.28968,2.35343,0.16584,2.27969,2.34258,0.15499
49,2.28693,2.34791,0.16032,2.27758,2.34044,0.15285
50,2.27862,2.34137,0.15378,2.27559,2.33855,0.15096
51,2.26373,2.32735,0.13976,2.27301,2.33580,0.14821
52,2.28600,2.34770,0.16011,2.27308,2.33657,0.14898
53,2.25329,2.31979,0.13220,2.27035,2.33379,0.14621
54,2.22705,2.28854,0.10095,2.26743,2.33103,0.14344
55,2.24041,2.30359,0.11600,2.26156,2.32544,0.13785
56,2.26541,2.33028,0.14269,2.25702,2.32113,0.13354
57,2.25335,2.31874,0.13115,2.25257,2.31681,0.12922
58,2.27162,2.33706,0.14947,2.24966,2.31417,0.12658
59,2.26869,2.33045,0.14286,2.24815,2.31277,0.12518
60,2.26898,2.33781,0.15022,2.24600,2.31067,0.12308
61,2.23084,2.29311,0.10552,2.24219,2.30709,0.11950
62,2.23460,2.29892,0.11133,2.23945,2.30443,0.11684
63,2.21339,2.28157,0.09398,2.23926,2.30441,0.11682
64,2.23669,2.30163,0.11404,2.23792,2.30338,0.11579
65,2.21416,2.27989,0.09230,2.23627,2.30195,0.11436
66,2.23734,2.30305,0.11546,2.23497,2.30074,0.11315
67,2.25305,2.31768,0.13010,2.23254,2.29842,0.11083
68,2.22720,2.29152,0.10393,2.22898,2.29525,0.10766
69,2.22110,2.28693,0.09934,2.22557,2.29176,0.10417
70,2.20685,2.27450,0.08691,2.22391,2.29055,0.10296
71,2.22375,2.28830,0.10071,2.22181,2.28853,0.10094
72,2.21757,2.28605,0.09846,2.22150,2.28819,0.10060
73,2.23748,2.30596,0.11837,2.22121,2.28817,0.10059
74,2.23117,2.29807,0.11049,2.22189,2.28906,0.10147
75,2.23030,2.29766,0.11007,2.21852,2.28575,0.09816
76,2.20820,2.27652,0.08893,2.21489,2.28241,0.09482
77,2.21105,2.27854,0.09095,2.21382,2.28142,0.09383
78,2.20255,2.27250,0.08491,2.21137,2.27929,0.09170
79,2.19898,2.26467,0.07709,2.21052,2.27861,0.09102
80,2.20808,2.27572,0.08813,2.20927,2.27751,0.08992
81,2.23180,2.30140,0.11381,2.20777,2.27602,0.08843
82,2.22570,2.29494,0.10735,2.20430,2.27263,0.08504
83,2.17992,2.24684,0.05925,2.20209,2.27054,0.08295
84,2.19140,2.26087,0.07328,2.20046,2.26900,0.08141
85,2.20906,2.27463,0.08704,2.19948,2.26795,0.08036
86,2.17938,2.25069,0.06310,2.19792,2.26651,0.07892
87,2.19238,2.26297,0.07538,2.19717,2.26568,0.07809
88,2.20257,2.26958,0.08199,2.19552,2.26425,0.07666
89,2.19213,2.26083,0.07324,2.19313,2.26200,0.07441
90,2.17844,2.24833,0.06074,2.19012,2.25912,0.07153
91,2.19358,2.26255,0.07496,2.18774,2.25691,0.06932
92,2.20259,2.27134,0.08375,2.18841,2.25775,0.07016
93,2.19163,2.25877,0.07118,2.18759,2.25700,0.06941
94,2.18453,2.25406,0.06647,2.18557,2.25529,0.06770
95,2.18967,2.25838,0.07079,2.18479,2.25447,0.06688
96,2.17102,2.24028,0.05269,2.18324,2.25294,0.06535
97,2.16748,2.23755,0.04996,2.18129,2.25114,0.06356
98,2.18062,2.25236,0.06477,2.18039,2.25051,0.06292
99,2.18509,2.25750,0.06991,2.18110,2.25136,0.06377
100,2.19140,2.26111,0.07352,2.18064,2.25089,0.06330
101,2.17744,2.24802,0.06043,2.17899,2.24947,0.06188
102,2.17477,2.24565,0.05806,2.17770,2.24853,0.06094
103,2.16615,2.23675,0.04916,2.17602,2.24689,0.05930
104,2.16595,2.23686,0.04927,2.17477,2.24589,0.05830
105,2.16944,2.23914,0.05155,2.17534,2.24655,0.05896
106,2.17675,2.25000,0.06241,2.17476,2.24614,0.05855
107,2.19051,2.26276,0.07518,2.17450,2.24591,0.05832
108,2.18575,2.25467,0.06708,2.17355,2.24493,0.05734
109,2.17458,2.24709,0.05951,2.17214,2.24370,0.05611
110,2.16972,2.24287,0.05528,2.17237,2.24406,0.05647
111,2.15598,2.22611,0.03852,2.17172,2.24358,0.05599
112,2.16851,2.24138,0.05379,2.17154,2.24350,0.05591
113,2.18063,2.25150,0.06391,2.17103,2.24318,0.05559
114,2.15765,2.23054,0.04295,2.16994,2.24242,0.05483
115,2.17616,2.24849,0.06090,2.16823,2.24076,0.05317
116,2.16891,2.24087,0.05328,2.16580,2.23846,0.05087
117,2.16750,2.24020,0.05261,2.16482,2.23780,0.05021
118,2.18140,2.25407,0.06648,2.16401,2.23712,0.04954
119,2.16370,2.23760,0.05002,2.16335,2.23650,0.04892
120,2.16300,2.23537,0.04778,2.16327,2.23656,0.04897
121,2.15728,2.23137,0.04378,2.16207,2.23543,0.04785
122,2.15088,2.22626,0.03867,2.16029,2.23394,0.04635
123,2.14782,2.22180,0.03421,2.16029,2.23400,0.04641
124,2.14907,2.22369,0.03610,2.15843,2.23225,0.04466
125,2.16913,2.24336,0.05577,2.15656,2.23050,0.04291
126,2.16083,2.23564,0.04805,2.15520,2.22929,0.04170
127,2.15843,2.23232,0.04473,2.15254,2.22675,0.03916
128,2.15469,2.22702,0.03943,2.15215,2.22647,0.03888
129,2.14815,2.22228,0.03469,2.15049,2.22488,0.03729
130,2.15036,2.22609,0.03850,2.14944,2.22383,0.03624
131,2.15758,2.23153,0.04394,2.14878,2.22322,0.03563
132,2.14460,2.21870,0.03111,2.14879,2.22334,0.03575
133,2.13717,2.21124,0.02365,2.14733,2.22197,0.03438
134,2.14425,2.21963,0.03204,2.14520,2.22007,0.03248
135,2.13621,2.21086,0.02327,2.14314,2.21807,0.03048
136,2.15720,2.23279,0.04520,2.14204,2.21711,0.02952
137,2.13478,2.20830,0.02071,2.14171,2.21704,0.02945
138,2.13943,2.21355,0.02596,2.14167,2.21713,0.02954
139,2.13951,2.21596,0.02837,2.13987,2.21543,0.02784
140,2.14801,2.22379,0.03620,2.13810,2.21384,0.02625
141,2.12431,2.20036,0.01277,2.13672,2.21265,0.02507
142,2.13288,2.21110,0.02351,2.13658,2.21271,0.02512
143,2.12588,2.20174,0.01415,2.13440,2.21060,0.02301
144,2.13974,2.21597,0.02838,2.13440,2.21076,0.02317
145,2.14901,2.22580,0.03821,2.13331,2.20966,0.02207
146,2.14748,2.22385,0.03626,2.13259,2.20913,0.02154
147,2.11977,2.19717,0.00958,2.13255,2.20909,0.02150
148,2.12745,2.20445,0.01686,2.13187,2.20844,0.02085
149,2.12117,2.19858,0.01099,2.12993,2.20668,0.01909
150,2.13480,2.21216,0.02457,2.12960,2.20647,0.01888
151,2.10716,2.18378,-0.00381,2.12933,2.20627,0.01868
152,2.13621,2.21357,0.02598,2.12905,2.20612,0.01853
153,2.13874,2.21412,0.02653,2.12839,2.20557,0.01798
154,2.12243,2.19925,0.01166,2.12666,2.20393,0.01634
155,2.13884,2.21280,0.02521,2.12540,2.20281,0.01522
156,2.12794,2.20503,0.01744,2.12590,2.20348,0.01589
157,2.11496,2.19383,0.00624,2.12638,2.20398,0.01639
158,2.11865,2.19684,0.00925,2.12638,2.20398,0.01639
159,2.12840,2.20770,0.02012,2.12595,2.20374,0.01615
160,2.12104,2.19912,0.01153,2.12657,2.20452,0.01693
161,2.12861,2.20656,0.01897,2.12663,2.20464,0.01705
162,2.11960,2.19799,0.01040,2.12581,2.20410,0.01651
163,2.12596,2.20474,0.01715,2.12587,2.20435,0.01676
164,2.12830,2.20861,0.02102,2.12473,2.20348,0.01589
165,2.13564,2.21291,0.02532,2.12423,2.20310,0.01551
166,2.12109,2.19860,0.01101,2.12384,2.20272,0.01513
167,2.12762,2.20808,0.02049,2.12391,2.20294,0.01535
168,2.11758,2.19709,0.00950,2.12367,2.20282,0.01523
169,2.13737,2.21550,0.02791,2.12339,2.20271,0.01512
170,2.12470,2.20499,0.01740,2.12324,2.20273,0.01514
171,2.12354,2.20347,0.01588,2.12344,2.20299,0.01540
172,2.11948,2.19807,0.01048,2.12378,2.20334,0.01575
173,2.11940,2.19857,0.01098,2.12356,2.20314,0.01555
174,2.10839,2.18739,-0.00020,2.12293,2.20266,0.01507
175,2.11977,2.20059,0.01300,2.12266,2.20270,0.01511
176,2.12429,2.20560,0.01801,2.12249,2.20261,0.01502
177,2.11632,2.19728,0.00969,2.12250,2.20275,0.01516
178,2.12606,2.20695,0.01936,2.12301,2.20346,0.01587
179,2.12299,2.20236,0.01477,2.12190,2.20231,0.01472
180,2.13172,2.21065,0.02306,2.12183,2.20228,0.01469
181,2.12459,2.20531,0.01772,2.12076,2.20130,0.01371
182,2.12495,2.20464,0.01705,2.12100,2.20165,0.01407
183,2.11646,2.19928,0.01169,2.12235,2.20314,0.01555
184,2.12474,2.20661,0.01902,2.12219,2.20294,0.01535
185,2.11773,2.19942,0.01183,2.12289,2.20366,0.01607
186,2.14610,2.22771,0.04012,2.12249,2.20326,0.01567
187,2.10572,2.18542,-0.00217,2.12183,2.20258,0.01499
188,2.12244,2.20294,0.01535,2.12124,2.20208,0.01449
189,2.10121,2.18143,-0.00616,2.12091,2.20199,0.01440
190,2.12353,2.20456,0.01697,2.11911,2.20023,0.01264
191,2.13135,2.21268,0.02509,2.11903,2.20031,0.01273
192,2.11701,2.19719,0.00960,2.11817,2.19924,0.01165
193,2.13618,2.21772,0.03013,2.11776,2.19878,0.01119
194,2.10963,2.19061,0.00302,2.11777,2.19873,0.01115
195,2.11479,2.19525,0.00766,2.11574,2.19666,0.00908
196,2.11286,2.19390,0.00631,2.11651,2.19753,0.00994
197,2.12622,2.20910,0.02151,2.11602,2.19708,0.00949
198,2.09390,2.17541,-0.01218,2.11736,2.19850,0.01091
199,2.12361,2.20613,0.01854,2.11675,2.19790,0.01031
200,2.10194,2.18098,-0.00661,2.11513,2.19625,0.00866


==> figs/p1_ours3n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.22779,0.00465,2.14981,2.24331,0.02017
2,2.10734,2.22797,0.00482,2.15245,2.24570,0.02256
3,2.10767,2.21367,-0.00947,2.15454,2.24860,0.02546
4,2.17482,2.25221,0.02907,2.15595,2.25075,0.02761
5,2.15685,2.23133,0.00819,2.15560,2.25019,0.02705
6,2.16114,2.25147,0.02833,2.15673,2.25118,0.02803
7,2.13326,2.23295,0.00981,2.15874,2.25302,0.02988
8,2.16241,2.25390,0.03076,2.15972,2.25409,0.03095
9,2.19501,2.29854,0.07539,2.16141,2.25571,0.03256
10,2.17359,2.26716,0.04401,2.16209,2.25795,0.03481
11,2.17328,2.27760,0.05446,2.16921,2.26360,0.04045
12,2.17005,2.27443,0.05129,2.17454,2.26790,0.04475
13,2.15175,2.24345,0.02031,2.17617,2.27056,0.04741
14,2.17031,2.26402,0.04088,2.17878,2.27394,0.05080
15,2.18496,2.27886,0.05572,2.18189,2.27746,0.05432
16,2.17340,2.27009,0.04695,2.18656,2.28145,0.05831
17,2.18667,2.28155,0.05841,2.19515,2.29044,0.06730
18,2.17295,2.26596,0.04282,2.19866,2.29298,0.06984
19,2.22854,2.32392,0.10077,2.20467,2.29832,0.07517
20,2.19822,2.28680,0.06366,2.20961,2.30255,0.07941
21,2.20250,2.29743,0.07428,2.21463,2.30652,0.08338
22,2.20118,2.28885,0.06570,2.22005,2.31144,0.08830
23,2.21411,2.31136,0.08822,2.22914,2.32068,0.09754
24,2.21263,2.30071,0.07757,2.23518,2.32610,0.10296
25,2.30832,2.40677,0.18363,2.24253,2.33281,0.10967
26,2.25480,2.34170,0.11856,2.24710,2.33691,0.11377
27,2.27564,2.35788,0.13474,2.25876,2.34732,0.12418
28,2.25735,2.34957,0.12643,2.26673,2.35435,0.13120
29,2.25543,2.34189,0.11874,2.27463,2.36194,0.13880
30,2.24379,2.32712,0.10398,2.28187,2.36817,0.14503
31,2.32493,2.42114,0.19799,2.28558,2.37153,0.14839
32,2.28753,2.37102,0.14788,2.29097,2.37624,0.15309
33,2.29836,2.38413,0.16098,2.29431,2.37934,0.15620
34,2.26443,2.35122,0.12808,2.29445,2.37852,0.15538
35,2.37109,2.44294,0.21979,2.29620,2.37986,0.15672
36,2.36410,2.44336,0.22021,2.29634,2.38002,0.15687
37,2.33250,2.41591,0.19277,2.29794,2.38085,0.15771
38,2.32553,2.40337,0.18023,2.30141,2.38455,0.16141
39,2.26426,2.34600,0.12286,2.30419,2.38717,0.16402
40,2.30587,2.39130,0.16816,2.30304,2.38529,0.16215
41,2.26937,2.35348,0.13033,2.30185,2.38407,0.16093
42,2.31062,2.39287,0.16973,2.30061,2.38249,0.15935
43,2.28464,2.36444,0.14130,2.30067,2.38240,0.15925
44,2.27803,2.36054,0.13740,2.29442,2.37672,0.15358
45,2.28450,2.36381,0.14067,2.28676,2.36926,0.14611
46,2.31438,2.40468,0.18154,2.28271,2.36515,0.14201
47,2.29101,2.37162,0.14847,2.27886,2.36155,0.13841
48,2.30542,2.38928,0.16613,2.27520,2.35804,0.13490
49,2.26736,2.35028,0.12714,2.27262,2.35510,0.13196
50,2.27727,2.35729,0.13414,2.27138,2.35407,0.13093
51,2.26546,2.34959,0.12645,2.26803,2.35052,0.12737
52,2.26483,2.34650,0.12336,2.26543,2.34806,0.12491
53,2.23387,2.31641,0.09327,2.26364,2.34650,0.12336
54,2.26368,2.34616,0.12302,2.26148,2.34464,0.12149
55,2.26006,2.34210,0.11896,2.25698,2.33989,0.11675
56,2.20199,2.28632,0.06318,2.25302,2.33613,0.11299
57,2.26207,2.34135,0.11821,2.24900,2.33204,0.10889
58,2.24824,2.33593,0.11278,2.24894,2.33194,0.10880
59,2.25363,2.33246,0.10932,2.24628,2.32976,0.10662
60,2.24053,2.32262,0.09947,2.24602,2.32916,0.10601
61,2.24765,2.33418,0.11103,2.24418,2.32757,0.10443
62,2.24776,2.33208,0.10893,2.24425,2.32782,0.10468
63,2.23774,2.32398,0.10084,2.24252,2.32629,0.10315
64,2.22376,2.30775,0.08461,2.24157,2.32574,0.10259
65,2.23704,2.31963,0.09648,2.24292,2.32707,0.10393
66,2.26632,2.34868,0.12554,2.24075,2.32532,0.10218
67,2.23221,2.32016,0.09702,2.23958,2.32415,0.10100
68,2.26102,2.33935,0.11620,2.23918,2.32420,0.10106
69,2.23343,2.31956,0.09642,2.23704,2.32228,0.09913
70,2.23508,2.32064,0.09750,2.23445,2.31975,0.09660
71,2.23437,2.32018,0.09704,2.23169,2.31696,0.09382
72,2.24383,2.33267,0.10953,2.22862,2.31380,0.09066
73,2.22496,2.30899,0.08585,2.22706,2.31254,0.08940
74,2.22515,2.31167,0.08853,2.22573,2.31147,0.08833
75,2.22839,2.31590,0.09276,2.22281,2.30887,0.08573
76,2.24681,2.33333,0.11019,2.22120,2.30719,0.08405
77,2.20419,2.28993,0.06679,2.21702,2.30346,0.08032
78,2.20351,2.29116,0.06801,2.21598,2.30257,0.07942
79,2.20099,2.28471,0.06157,2.21488,2.30136,0.07821
80,2.18542,2.27033,0.04719,2.21319,2.29977,0.07663
81,2.19735,2.28627,0.06313,2.21060,2.29716,0.07402
82,2.21433,2.30143,0.07829,2.20905,2.29576,0.07262
83,2.21679,2.30450,0.08136,2.20772,2.29455,0.07140
84,2.20483,2.29155,0.06841,2.20575,2.29265,0.06951
85,2.18989,2.27595,0.05281,2.20293,2.28992,0.06677
86,2.21577,2.30437,0.08123,2.20227,2.28942,0.06627
87,2.21628,2.30009,0.07695,2.20077,2.28797,0.06483
88,2.20577,2.29329,0.07015,2.20081,2.28825,0.06511
89,2.19981,2.28824,0.06510,2.20060,2.28830,0.06516
90,2.19851,2.28523,0.06209,2.19999,2.28768,0.06454
91,2.20261,2.29101,0.06786,2.19788,2.28574,0.06260
92,2.19494,2.28370,0.06056,2.19529,2.28316,0.06002
93,2.19886,2.28681,0.06366,2.19340,2.28138,0.05824
94,2.19293,2.28143,0.05829,2.19246,2.28070,0.05755
95,2.17804,2.26660,0.04345,2.19054,2.27874,0.05559
96,2.20165,2.28948,0.06633,2.18848,2.27704,0.05390
97,2.18176,2.27119,0.04804,2.18632,2.27510,0.05196
98,2.18707,2.27577,0.05263,2.18472,2.27350,0.05035
99,2.17840,2.26836,0.04522,2.18376,2.27277,0.04963
100,2.17281,2.26066,0.03752,2.18164,2.27060,0.04746
101,2.17277,2.26136,0.03821,2.18104,2.27026,0.04712
102,2.17385,2.26424,0.04109,2.17893,2.26826,0.04511
103,2.18305,2.27106,0.04791,2.17780,2.26722,0.04408
104,2.18131,2.27124,0.04809,2.17724,2.26683,0.04368
105,2.16913,2.26039,0.03724,2.17533,2.26515,0.04200
106,2.17262,2.26092,0.03777,2.17479,2.26479,0.04165
107,2.18209,2.27290,0.04975,2.17298,2.26322,0.04007
108,2.16659,2.25410,0.03096,2.17296,2.26327,0.04013
109,2.18479,2.27790,0.05476,2.17410,2.26470,0.04156
110,2.16301,2.25276,0.02962,2.17407,2.26489,0.04174
111,2.17363,2.26390,0.04076,2.17248,2.26328,0.04014
112,2.16859,2.25986,0.03672,2.17023,2.26123,0.03809
113,2.16914,2.26090,0.03776,2.16840,2.25942,0.03627
114,2.17259,2.26517,0.04203,2.16954,2.26070,0.03756
115,2.15632,2.24895,0.02581,2.16900,2.26022,0.03708
116,2.17804,2.26933,0.04619,2.16734,2.25884,0.03570
117,2.19210,2.28497,0.06182,2.16726,2.25891,0.03577
118,2.17233,2.26450,0.04136,2.16545,2.25715,0.03401
119,2.14678,2.23697,0.01382,2.16461,2.25663,0.03348
120,2.14493,2.23616,0.01302,2.16372,2.25586,0.03272
121,2.15008,2.24042,0.01728,2.16329,2.25560,0.03246
122,2.18862,2.28218,0.05904,2.16217,2.25457,0.03142
123,2.16339,2.25277,0.02963,2.16210,2.25459,0.03145
124,2.15390,2.24942,0.02628,2.16260,2.25510,0.03196
125,2.16524,2.25532,0.03218,2.16128,2.25399,0.03084
126,2.15400,2.24799,0.02485,2.16009,2.25287,0.02973
127,2.14868,2.24385,0.02071,2.15709,2.24993,0.02679
128,2.15857,2.25091,0.02776,2.15798,2.25106,0.02792
129,2.16119,2.25541,0.03227,2.15795,2.25110,0.02796
130,2.15010,2.24329,0.02015,2.15606,2.24948,0.02634
131,2.17133,2.26564,0.04250,2.15409,2.24765,0.02450
132,2.16493,2.25760,0.03446,2.15282,2.24677,0.02362
133,2.15558,2.25036,0.02721,2.15253,2.24650,0.02335
134,2.17194,2.26604,0.04290,2.15126,2.24555,0.02241
135,2.12126,2.21446,-0.00869,2.15155,2.24586,0.02272
136,2.16184,2.25625,0.03311,2.15143,2.24581,0.02266
137,2.14448,2.23681,0.01366,2.15024,2.24477,0.02162
138,2.11799,2.21292,-0.01022,2.14941,2.24403,0.02089
139,2.15503,2.25095,0.02781,2.15023,2.24513,0.02199
140,2.14182,2.23782,0.01468,2.14908,2.24413,0.02099
141,2.14903,2.24480,0.02166,2.14768,2.24294,0.01980
142,2.14363,2.23928,0.01614,2.14687,2.24217,0.01903
143,2.15894,2.25323,0.03009,2.14378,2.23919,0.01605
144,2.14667,2.24294,0.01980,2.14672,2.24245,0.01931
145,2.13836,2.23325,0.01011,2.14505,2.24096,0.01782
146,2.14701,2.24288,0.01974,2.14477,2.24102,0.01788
147,2.16408,2.26197,0.03882,2.14748,2.24389,0.02074
148,2.15180,2.24871,0.02557,2.14565,2.24218,0.01904
149,2.14109,2.23734,0.01420,2.14693,2.24354,0.02040
150,2.14187,2.23726,0.01412,2.14571,2.24233,0.01919
151,2.11939,2.21535,-0.00779,2.14502,2.24174,0.01860
152,2.17118,2.26988,0.04674,2.14254,2.23941,0.01626
153,2.13354,2.23095,0.00781,2.14146,2.23836,0.01522
154,2.13964,2.23786,0.01472,2.14163,2.23880,0.01565
155,2.16402,2.26160,0.03846,2.13989,2.23715,0.01401
156,2.12398,2.22197,-0.00117,2.13830,2.23553,0.01238
157,2.16358,2.26090,0.03776,2.13710,2.23441,0.01127
158,2.12835,2.22427,0.00113,2.13710,2.23465,0.01150
159,2.13192,2.22924,0.00609,2.13665,2.23429,0.01115
160,2.11680,2.21354,-0.00960,2.13705,2.23485,0.01171
161,2.12822,2.22517,0.00203,2.13388,2.23158,0.00844
162,2.14134,2.24065,0.01751,2.13306,2.23077,0.00763
163,2.11727,2.21493,-0.00821,2.13361,2.23137,0.00823
164,2.13713,2.23432,0.01118,2.13111,2.22897,0.00583
165,2.13146,2.22978,0.00664,2.12983,2.22771,0.00457
166,2.14096,2.24130,0.01815,2.12851,2.22653,0.00339
167,2.13422,2.23122,0.00808,2.12860,2.22689,0.00374
168,2.12624,2.22484,0.00170,2.12849,2.22683,0.00369
169,2.11727,2.21431,-0.00883,2.12752,2.22591,0.00277
170,2.11968,2.21723,-0.00591,2.12675,2.22525,0.00211
171,2.14893,2.24809,0.02494,2.12569,2.22428,0.00114
172,2.12155,2.22071,-0.00244,2.12570,2.22438,0.00124
173,2.10210,2.20058,-0.02256,2.12594,2.22481,0.00167
174,2.14115,2.24090,0.01776,2.12474,2.22376,0.00061
175,2.12993,2.23027,0.00713,2.12419,2.22325,0.00010
176,2.13015,2.22827,0.00513,2.12354,2.22270,-0.00045
177,2.10019,2.19786,-0.02528,2.12310,2.22238,-0.00076
178,2.11512,2.21403,-0.00911,2.12319,2.22265,-0.00049
179,2.12338,2.22415,0.00100,2.12395,2.22359,0.00045
180,2.11739,2.21657,-0.00657,2.12163,2.22136,-0.00179
181,2.14119,2.24165,0.01851,2.12165,2.22137,-0.00177
182,2.11103,2.21188,-0.01126,2.12231,2.22208,-0.00107
183,2.13173,2.23261,0.00947,2.12136,2.22122,-0.00192
184,2.12317,2.22185,-0.00129,2.12019,2.21994,-0.00321
185,2.11874,2.21950,-0.00365,2.11836,2.21829,-0.00486
186,2.11870,2.21888,-0.00426,2.12024,2.22034,-0.00281
187,2.13269,2.23321,0.01007,2.12092,2.22110,-0.00204
188,2.10956,2.21011,-0.01303,2.12104,2.22132,-0.00182
189,2.12188,2.22102,-0.00212,2.12124,2.22175,-0.00139
190,2.11327,2.21250,-0.01064,2.12042,2.22111,-0.00203
191,2.12493,2.22639,0.00325,2.12037,2.22110,-0.00204
192,2.11009,2.20841,-0.01473,2.12001,2.22075,-0.00240
193,2.09912,2.20022,-0.02293,2.11982,2.22068,-0.00247
194,2.13211,2.23272,0.00958,2.11989,2.22076,-0.00239
195,2.12662,2.22703,0.00389,2.11997,2.22089,-0.00225
196,2.12545,2.22793,0.00479,2.11900,2.21994,-0.00320
197,2.12074,2.22384,0.00070,2.11978,2.22076,-0.00238
198,2.12733,2.23082,0.00768,2.11959,2.22074,-0.00241
199,2.11011,2.21165,-0.01149,2.12022,2.22156,-0.00158
200,2.12574,2.22658,0.00344,2.11970,2.22102,-0.00212


==> figs/p1_ours4n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.22600,0.00430,2.14959,2.24300,0.02129
2,2.11088,2.23195,0.01024,2.15245,2.24556,0.02385
3,2.10132,2.20717,-0.01453,2.15346,2.24752,0.02581
4,2.17980,2.25731,0.03561,2.15578,2.25048,0.02877
5,2.16137,2.23524,0.01353,2.15563,2.25016,0.02845
6,2.15851,2.24960,0.02790,2.15636,2.25081,0.02910
7,2.12629,2.22554,0.00384,2.15827,2.25252,0.03081
8,2.17252,2.26447,0.04276,2.15892,2.25328,0.03158
9,2.18607,2.28969,0.06799,2.16135,2.25549,0.03378
10,2.17531,2.26861,0.04691,2.16278,2.25861,0.03690
11,2.16253,2.26710,0.04539,2.16895,2.26316,0.04145
12,2.17897,2.28303,0.06132,2.17528,2.26865,0.04694
13,2.15396,2.24635,0.02465,2.17595,2.27030,0.04859
14,2.16516,2.25921,0.03750,2.17938,2.27446,0.05275
15,2.18313,2.27645,0.05475,2.18201,2.27726,0.05555
16,2.16804,2.26481,0.04310,2.18833,2.28285,0.06115
17,2.19781,2.29076,0.06905,2.19144,2.28618,0.06447
18,2.18564,2.27901,0.05731,2.19688,2.29065,0.06894
19,2.21572,2.30931,0.08760,2.20438,2.29748,0.07577
20,2.20885,2.30056,0.07885,2.21081,2.30287,0.08117
21,2.19127,2.28526,0.06355,2.21649,2.30758,0.08587
22,2.21976,2.30597,0.08427,2.22206,2.31307,0.09136
23,2.20315,2.29723,0.07552,2.22956,2.31989,0.09818
24,2.23366,2.32069,0.09899,2.23400,2.32385,0.10214
25,2.22551,2.32095,0.09924,2.24517,2.33372,0.11201
26,2.27847,2.36565,0.14395,2.25196,2.34010,0.11839
27,2.30283,2.38479,0.16308,2.25921,2.34688,0.12517
28,2.27181,2.35882,0.13712,2.26583,2.35262,0.13091
29,2.27556,2.36306,0.14136,2.27428,2.36066,0.13895
30,2.24871,2.33960,0.11789,2.27986,2.36534,0.14363
31,2.29264,2.37515,0.15345,2.28375,2.36910,0.14739
32,2.25852,2.34377,0.12206,2.28831,2.37292,0.15122
33,2.35804,2.43267,0.21096,2.29069,2.37504,0.15333
34,2.31326,2.39917,0.17746,2.29397,2.37797,0.15626
35,2.30877,2.39433,0.17262,2.29310,2.37671,0.15500
36,2.32838,2.40687,0.18516,2.29139,2.37512,0.15342
37,2.35237,2.43715,0.21544,2.29110,2.37461,0.15291
38,2.28625,2.36485,0.14314,2.29063,2.37396,0.15225
39,2.28590,2.36994,0.14824,2.29020,2.37320,0.15150
40,2.28055,2.36225,0.14054,2.28946,2.37247,0.15077
41,2.27418,2.35668,0.13497,2.28951,2.37255,0.15084
42,2.28125,2.37070,0.14899,2.28446,2.36776,0.14605
43,2.26374,2.34424,0.12253,2.28124,2.36448,0.14277
44,2.27364,2.35787,0.13616,2.27782,2.36077,0.13906
45,2.26701,2.35015,0.12845,2.27328,2.35659,0.13489
46,2.26750,2.35189,0.13019,2.26704,2.35024,0.12853
47,2.24135,2.32676,0.10506,2.26580,2.34935,0.12765
48,2.28012,2.36277,0.14107,2.26253,2.34576,0.12406
49,2.25933,2.34509,0.12338,2.26051,2.34396,0.12225
50,2.27225,2.35113,0.12942,2.26045,2.34371,0.12200
51,2.25856,2.34346,0.12175,2.25872,2.34174,0.12003
52,2.25053,2.33129,0.10959,2.25746,2.34063,0.11892
53,2.25130,2.33586,0.11416,2.25510,2.33795,0.11625
54,2.24627,2.32913,0.10742,2.25508,2.33820,0.11650
55,2.26513,2.34979,0.12809,2.25468,2.33773,0.11602
56,2.23033,2.30892,0.08721,2.25506,2.33809,0.11639
57,2.24617,2.33150,0.10979,2.25181,2.33480,0.11310
58,2.27313,2.35254,0.13083,2.25087,2.33400,0.11229
59,2.25187,2.33711,0.11540,2.25218,2.33525,0.11354
60,2.24234,2.32544,0.10373,2.25088,2.33390,0.11219
61,2.23349,2.31236,0.09065,2.25107,2.33431,0.11260
62,2.26670,2.35440,0.13269,2.25067,2.33382,0.11211
63,2.26062,2.34385,0.12214,2.24964,2.33290,0.11120
64,2.24781,2.33297,0.11127,2.24836,2.33162,0.10991
65,2.22493,2.30681,0.08510,2.24883,2.33269,0.11099
66,2.24342,2.33142,0.10972,2.24665,2.33047,0.10877
67,2.29450,2.37233,0.15062,2.24393,2.32822,0.10651
68,2.23642,2.32057,0.09887,2.24176,2.32613,0.10442
69,2.25375,2.33830,0.11659,2.24250,2.32716,0.10546
70,2.24447,2.32749,0.10578,2.24073,2.32586,0.10415
71,2.22879,2.31356,0.09186,2.23731,2.32229,0.10058
72,2.24348,2.32801,0.10631,2.23407,2.31908,0.09737
73,2.23818,2.32712,0.10541,2.23107,2.31619,0.09449
74,2.20914,2.29375,0.07204,2.22944,2.31479,0.09308
75,2.22687,2.31425,0.09254,2.22709,2.31243,0.09072
76,2.21509,2.30151,0.07980,2.22246,2.30836,0.08666
77,2.25479,2.34307,0.12137,2.22069,2.30691,0.08520
78,2.20339,2.29014,0.06844,2.21707,2.30323,0.08153
79,2.20867,2.29379,0.07209,2.21460,2.30124,0.07953
80,2.20543,2.28918,0.06748,2.21398,2.30039,0.07869
81,2.19685,2.28399,0.06228,2.21243,2.29913,0.07742
82,2.19732,2.28292,0.06122,2.21034,2.29690,0.07520
83,2.20334,2.29129,0.06959,2.20945,2.29619,0.07449
84,2.21590,2.30319,0.08148,2.20798,2.29477,0.07307
85,2.20636,2.29589,0.07418,2.20714,2.29398,0.07227
86,2.19210,2.27581,0.05410,2.20364,2.29051,0.06881
87,2.20242,2.29357,0.07186,2.20343,2.29036,0.06865
88,2.21839,2.29918,0.07747,2.20177,2.28885,0.06714
89,2.21707,2.30647,0.08476,2.20089,2.28838,0.06667
90,2.20270,2.28933,0.06762,2.20119,2.28870,0.06699
91,2.19392,2.28172,0.06001,2.19925,2.28700,0.06529
92,2.20198,2.29007,0.06837,2.19849,2.28628,0.06457
93,2.20081,2.28796,0.06626,2.19683,2.28463,0.06292
94,2.19529,2.28422,0.06251,2.19402,2.28191,0.06020
95,2.19970,2.28751,0.06580,2.19322,2.28131,0.05960
96,2.18060,2.26817,0.04646,2.19170,2.27987,0.05817
97,2.19043,2.28111,0.05941,2.19043,2.27890,0.05720
98,2.20193,2.28942,0.06771,2.18784,2.27637,0.05467
99,2.16428,2.25407,0.03236,2.18517,2.27400,0.05230
100,2.19037,2.27911,0.05740,2.18464,2.27349,0.05178
101,2.18771,2.27514,0.05344,2.18245,2.27139,0.04968
102,2.15863,2.24957,0.02786,2.17998,2.26914,0.04743
103,2.17847,2.26557,0.04387,2.17818,2.26743,0.04572
104,2.17657,2.26922,0.04751,2.17688,2.26633,0.04462
105,2.19685,2.28271,0.06101,2.17638,2.26600,0.04429
106,2.17302,2.26344,0.04173,2.17506,2.26468,0.04298
107,2.15740,2.24905,0.02734,2.17299,2.26301,0.04130
108,2.18481,2.27289,0.05119,2.17363,2.26369,0.04198
109,2.16476,2.25443,0.03272,2.17148,2.26186,0.04015
110,2.15893,2.24969,0.02798,2.17074,2.26131,0.03960
111,2.16455,2.25517,0.03346,2.17289,2.26351,0.04180
112,2.17760,2.26879,0.04708,2.17244,2.26355,0.04184
113,2.17211,2.26255,0.04084,2.17043,2.26137,0.03966
114,2.16799,2.25878,0.03707,2.16766,2.25882,0.03712
115,2.16677,2.26099,0.03928,2.16647,2.25775,0.03605
116,2.17519,2.26555,0.04385,2.16811,2.25945,0.03774
117,2.15378,2.24805,0.02634,2.16654,2.25808,0.03637
118,2.17512,2.26582,0.04411,2.16623,2.25802,0.03632
119,2.19521,2.28698,0.06528,2.16624,2.25808,0.03637
120,2.17081,2.26620,0.04449,2.16548,2.25744,0.03574
121,2.14247,2.23222,0.01051,2.16359,2.25583,0.03412
122,2.14965,2.23940,0.01769,2.16245,2.25488,0.03318
123,2.15289,2.24527,0.02357,2.16194,2.25449,0.03278
124,2.18527,2.27790,0.05619,2.16094,2.25345,0.03174
125,2.15803,2.24952,0.02782,2.16058,2.25340,0.03169
126,2.15956,2.25351,0.03181,2.16131,2.25396,0.03225
127,2.15912,2.25062,0.02891,2.15967,2.25260,0.03089
128,2.15155,2.24438,0.02267,2.15844,2.25150,0.02980
129,2.14553,2.24135,0.01965,2.15565,2.24860,0.02689
130,2.15263,2.24648,0.02477,2.15619,2.24941,0.02771
131,2.15935,2.25209,0.03038,2.15626,2.24967,0.02796
132,2.14976,2.24326,0.02155,2.15500,2.24855,0.02684
133,2.16916,2.26467,0.04296,2.15204,2.24575,0.02404
134,2.16607,2.25761,0.03590,2.15164,2.24564,0.02393
135,2.14730,2.24276,0.02105,2.15053,2.24464,0.02293
136,2.17424,2.26832,0.04661,2.14946,2.24379,0.02208
137,2.12342,2.21679,-0.00492,2.14988,2.24434,0.02263
138,2.15177,2.24611,0.02440,2.15018,2.24467,0.02297
139,2.15076,2.24375,0.02204,2.14969,2.24432,0.02261
140,2.13155,2.22624,0.00453,2.14844,2.24330,0.02159
141,2.13480,2.23030,0.00860,2.14873,2.24380,0.02209
142,2.15129,2.24763,0.02592,2.14780,2.24302,0.02131
143,2.14075,2.23652,0.01481,2.14572,2.24121,0.01950
144,2.14081,2.23616,0.01445,2.14616,2.24171,0.02000
145,2.15878,2.25370,0.03199,2.14338,2.23901,0.01731
146,2.15057,2.24709,0.02538,2.14501,2.24087,0.01916
147,2.14432,2.24039,0.01868,2.14476,2.24095,0.01925
148,2.13821,2.23481,0.01310,2.14375,2.24009,0.01839
149,2.15468,2.25171,0.03000,2.14481,2.24142,0.01972
150,2.15324,2.25146,0.02975,2.14506,2.24172,0.02001
151,2.13077,2.22685,0.00514,2.14547,2.24231,0.02061
152,2.15474,2.25126,0.02955,2.14454,2.24152,0.01981
153,2.12696,2.22248,0.00077,2.14461,2.24152,0.01981
154,2.15119,2.24832,0.02661,2.14163,2.23870,0.01699
155,2.14748,2.24754,0.02583,2.14068,2.23782,0.01611
156,2.13354,2.22916,0.00745,2.14012,2.23737,0.01566
157,2.14965,2.24883,0.02712,2.14006,2.23748,0.01577
158,2.13904,2.23534,0.01363,2.13750,2.23487,0.01317
159,2.15824,2.25774,0.03603,2.13711,2.23456,0.01286
160,2.12500,2.22303,0.00133,2.13772,2.23539,0.01369
161,2.14188,2.23611,0.01441,2.13662,2.23443,0.01273
162,2.10822,2.20580,-0.01590,2.13669,2.23458,0.01287
163,2.13436,2.23211,0.01040,2.13472,2.23264,0.01094
164,2.13486,2.23271,0.01101,2.13250,2.23031,0.00860
165,2.13719,2.23669,0.01499,2.13270,2.23068,0.00897
166,2.11108,2.20739,-0.01432,2.13237,2.23036,0.00865
167,2.14660,2.24621,0.02450,2.12986,2.22800,0.00629
168,2.14129,2.24094,0.01924,2.12804,2.22616,0.00445
169,2.13605,2.23496,0.01326,2.12888,2.22709,0.00538
170,2.12808,2.22488,0.00317,2.12721,2.22577,0.00406
171,2.11770,2.21550,-0.00621,2.12915,2.22773,0.00602
172,2.10973,2.20783,-0.01388,2.12683,2.22542,0.00371
173,2.13693,2.23542,0.01371,2.12592,2.22466,0.00296
174,2.14413,2.24337,0.02166,2.12464,2.22342,0.00171
175,2.09623,2.19527,-0.02643,2.12560,2.22454,0.00283
176,2.12729,2.22647,0.00476,2.12517,2.22419,0.00249
177,2.13934,2.23884,0.01713,2.12315,2.22223,0.00053
178,2.11349,2.21371,-0.00800,2.12292,2.22213,0.00042
179,2.14127,2.23905,0.01734,2.12258,2.22191,0.00020
180,2.09492,2.19283,-0.02888,2.12270,2.22224,0.00053
181,2.11933,2.21990,-0.00181,2.12332,2.22303,0.00132
182,2.11541,2.21552,-0.00618,2.12282,2.22262,0.00092
183,2.12747,2.22645,0.00475,2.12080,2.22069,-0.00102
184,2.13933,2.24035,0.01864,2.12230,2.22224,0.00053
185,2.10687,2.20761,-0.01410,2.12139,2.22135,-0.00036
186,2.13214,2.23324,0.01153,2.12071,2.22079,-0.00092
187,2.12236,2.22109,-0.00061,2.12024,2.22020,-0.00150
188,2.11970,2.22114,-0.00057,2.11800,2.21821,-0.00350
189,2.12026,2.22127,-0.00044,2.11979,2.22011,-0.00160
190,2.12845,2.22847,0.00677,2.12015,2.22045,-0.00126
191,2.10967,2.21055,-0.01116,2.12122,2.22170,-0.00001
192,2.12184,2.22158,-0.00013,2.12091,2.22162,-0.00009
193,2.11174,2.21126,-0.01045,2.11976,2.22045,-0.00126
194,2.12789,2.22933,0.00762,2.12062,2.22130,-0.00040
195,2.10538,2.20384,-0.01787,2.11980,2.22045,-0.00126
196,2.10324,2.20518,-0.01653,2.11960,2.22040,-0.00130
197,2.12532,2.22511,0.00340,2.11959,2.22034,-0.00137
198,2.12547,2.22559,0.00388,2.11953,2.22026,-0.00145
199,2.13360,2.23679,0.01508,2.11864,2.21943,-0.00227
200,2.12222,2.22513,0.00342,2.11963,2.22042,-0.00129


==> figs/p2_ours3n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.02020,0.00754,2.07469,2.00623,-0.00644
2,2.11468,2.01881,0.00615,2.07218,2.00356,-0.00911
3,2.08944,1.99898,-0.01369,2.07166,2.00250,-0.01016
4,2.04080,1.98098,-0.03168,2.06844,1.99964,-0.01303
5,2.04158,1.99075,-0.02192,2.06458,1.99611,-0.01655
6,2.06859,2.01553,0.00287,2.06398,1.99532,-0.01734
7,2.07124,2.00244,-0.01022,2.06339,1.99449,-0.01817
8,2.07147,2.00206,-0.01060,2.06204,1.99305,-0.01961
9,2.09975,2.02628,0.01361,2.06163,1.99249,-0.02017
10,2.05204,1.97953,-0.03313,2.06151,1.99042,-0.02224
11,2.06704,1.99198,-0.02069,2.05953,1.98985,-0.02281
12,2.03619,1.96810,-0.04456,2.05731,1.98861,-0.02406
13,2.02213,1.95383,-0.05883,2.05905,1.98946,-0.02321
14,2.05685,1.98500,-0.02766,2.06047,1.98968,-0.02298
15,2.05566,1.98293,-0.02974,2.06025,1.98812,-0.02455
16,2.04320,1.97142,-0.04125,2.05987,1.98761,-0.02505
17,2.05549,1.98355,-0.02912,2.06125,1.98832,-0.02434
18,2.05943,1.98496,-0.02770,2.06039,1.98782,-0.02485
19,2.08104,2.00920,-0.00346,2.06180,1.98897,-0.02369
20,2.05176,1.97782,-0.03485,2.06209,1.98937,-0.02330
21,2.07043,1.99540,-0.01727,2.06348,1.99062,-0.02204
22,2.06568,1.99455,-0.01811,2.06661,1.99341,-0.01926
23,2.06489,1.98891,-0.02375,2.06851,1.99523,-0.01744
24,2.06473,1.99393,-0.01874,2.06950,1.99612,-0.01655
25,2.09495,2.01412,0.00146,2.07233,1.99886,-0.01381
26,2.08510,2.01770,0.00504,2.07266,1.99915,-0.01351
27,2.07603,1.99910,-0.01357,2.07462,2.00102,-0.01165
28,2.07189,1.99873,-0.01393,2.07663,2.00315,-0.00952
29,2.05985,1.98940,-0.02327,2.07987,2.00630,-0.00636
30,2.07539,2.00121,-0.01145,2.08056,2.00708,-0.00559
31,2.08922,2.01596,0.00330,2.08180,2.00815,-0.00452
32,2.07244,1.99804,-0.01463,2.08328,2.00970,-0.00296
33,2.09135,2.01798,0.00531,2.08481,2.01103,-0.00164
34,2.06097,1.98859,-0.02407,2.08483,2.01142,-0.00124
35,2.09287,2.01667,0.00401,2.08474,2.01084,-0.00182
36,2.11513,2.04542,0.03275,2.08583,2.01196,-0.00071
37,2.10688,2.03144,0.01878,2.08666,2.01269,0.00003
38,2.08208,2.00855,-0.00411,2.08769,2.01358,0.00092
39,2.08677,2.01272,0.00006,2.08938,2.01512,0.00245
40,2.09014,2.01541,0.00274,2.09004,2.01575,0.00309
41,2.09070,2.01640,0.00374,2.09091,2.01652,0.00385
42,2.09528,2.02081,0.00815,2.09060,2.01616,0.00349
43,2.08356,2.00785,-0.00481,2.09164,2.01717,0.00450
44,2.09463,2.01810,0.00544,2.09079,2.01650,0.00384
45,2.08595,2.01125,-0.00141,2.08839,2.01396,0.00129
46,2.07735,2.00448,-0.00819,2.08730,2.01276,0.00010
47,2.10408,2.02728,0.01462,2.08491,2.01050,-0.00217
48,2.10053,2.02680,0.01413,2.08644,2.01174,-0.00092
49,2.08720,2.01104,-0.00163,2.08589,2.01122,-0.00145
50,2.08613,2.01183,-0.00084,2.08652,2.01159,-0.00108
51,2.07868,2.00577,-0.00690,2.08531,2.01030,-0.00237
52,2.07838,2.00535,-0.00731,2.08424,2.00946,-0.00320
53,2.07432,2.00221,-0.01046,2.08496,2.01030,-0.00236
54,2.08826,2.01107,-0.00160,2.08431,2.00965,-0.00301
55,2.04150,1.97010,-0.04257,2.08476,2.01003,-0.00263
56,2.11278,2.03390,0.02124,2.08381,2.00915,-0.00352
57,2.08081,2.00648,-0.00619,2.08451,2.00975,-0.00292
58,2.10137,2.02266,0.01000,2.08459,2.00982,-0.00284
59,2.07472,1.99890,-0.01376,2.08626,2.01132,-0.00135
60,2.06532,1.99362,-0.01905,2.08638,2.01130,-0.00136
61,2.10691,2.03246,0.01979,2.08724,2.01204,-0.00063
62,2.07501,2.00020,-0.01246,2.08931,2.01392,0.00125
63,2.08488,2.01093,-0.00173,2.08992,2.01468,0.00202
64,2.08802,2.01224,-0.00043,2.09339,2.01801,0.00535
65,2.11239,2.03701,0.02434,2.09203,2.01698,0.00431
66,2.08862,2.01226,-0.00041,2.09265,2.01751,0.00484
67,2.11449,2.03725,0.02459,2.09359,2.01869,0.00602
68,2.08063,2.00551,-0.00716,2.09385,2.01909,0.00643
69,2.09295,2.01788,0.00522,2.09463,2.01964,0.00698
70,2.10965,2.03415,0.02148,2.09241,2.01737,0.00470
71,2.09859,2.02408,0.01142,2.09176,2.01681,0.00415
72,2.10052,2.02672,0.01406,2.09077,2.01580,0.00314
73,2.08966,2.01626,0.00360,2.09044,2.01557,0.00291
74,2.09127,2.01548,0.00282,2.08965,2.01461,0.00194
75,2.11746,2.04272,0.03006,2.08884,2.01413,0.00147
76,2.07901,2.00583,-0.00684,2.08606,2.01159,-0.00108
77,2.07866,2.00293,-0.00973,2.08647,2.01213,-0.00054
78,2.06922,1.99384,-0.01883,2.08617,2.01193,-0.00074
79,2.06396,1.99074,-0.02192,2.08490,2.01061,-0.00205
80,2.06791,1.99374,-0.01893,2.08512,2.01059,-0.00208
81,2.08249,2.00830,-0.00437,2.08405,2.00969,-0.00298
82,2.09896,2.02062,0.00796,2.08402,2.00941,-0.00326
83,2.07479,2.00417,-0.00849,2.08368,2.00922,-0.00344
84,2.06735,1.99404,-0.01863,2.08211,2.00766,-0.00501
85,2.08759,2.01466,0.00200,2.08242,2.00801,-0.00465
86,2.08784,2.01445,0.00178,2.08153,2.00724,-0.00542
87,2.08800,2.01182,-0.00084,2.08346,2.00915,-0.00352
88,2.10234,2.02367,0.01101,2.08388,2.00973,-0.00294
89,2.08227,2.01142,-0.00125,2.08456,2.01041,-0.00226
90,2.08923,2.01150,-0.00117,2.08450,2.01026,-0.00240
91,2.08553,2.01234,-0.00033,2.08214,2.00816,-0.00450
92,2.09078,2.01609,0.00343,2.08103,2.00695,-0.00571
93,2.08426,2.01186,-0.00081,2.08171,2.00758,-0.00509
94,2.06343,1.98984,-0.02282,2.08162,2.00730,-0.00536
95,2.10214,2.02627,0.01360,2.08070,2.00630,-0.00636
96,2.07098,2.00060,-0.01206,2.07916,2.00490,-0.00776
97,2.07957,2.00526,-0.00740,2.07696,2.00293,-0.00974
98,2.08136,2.00587,-0.00679,2.07699,2.00268,-0.00998
99,2.05893,1.98486,-0.02781,2.07530,2.00129,-0.01138
100,2.05593,1.98368,-0.02898,2.07606,2.00211,-0.01056
101,2.07885,2.00459,-0.00807,2.07476,2.00105,-0.01162
102,2.08613,2.00999,-0.00268,2.07438,2.00059,-0.01207
103,2.07210,1.99746,-0.01520,2.07504,2.00128,-0.01139
104,2.06192,1.98802,-0.02465,2.07345,1.99982,-0.01285
105,2.06486,1.99015,-0.02252,2.07361,1.99989,-0.01278
106,2.08278,2.00719,-0.00548,2.07302,1.99925,-0.01342
107,2.06062,1.98783,-0.02484,2.07316,1.99945,-0.01321
108,2.09841,2.02624,0.01358,2.07521,2.00168,-0.01099
109,2.06863,1.99806,-0.01460,2.07671,2.00307,-0.00960
110,2.07789,2.00416,-0.00850,2.07427,2.00081,-0.01185
111,2.07452,2.00145,-0.01121,2.07239,1.99912,-0.01354
112,2.07515,2.00150,-0.01116,2.07228,1.99911,-0.01355
113,2.07367,2.00179,-0.01087,2.07392,2.00071,-0.01195
114,2.06961,1.99432,-0.01834,2.07384,2.00064,-0.01203
115,2.08372,2.00939,-0.00327,2.07403,2.00102,-0.01164
116,2.09383,2.02268,0.01001,2.07433,2.00129,-0.01137
117,2.08138,2.00733,-0.00534,2.07187,1.99883,-0.01383
118,2.03736,1.96621,-0.04646,2.07096,1.99796,-0.01470
119,2.05419,1.98127,-0.03139,2.07032,1.99726,-0.01541
120,2.07016,1.99728,-0.01538,2.07028,1.99723,-0.01543
121,2.08984,2.01521,0.00255,2.06958,1.99658,-0.01608
122,2.06348,1.98894,-0.02372,2.06986,1.99687,-0.01579
123,2.08612,2.01369,0.00102,2.06958,1.99673,-0.01593
124,2.06564,1.99245,-0.02022,2.06870,1.99598,-0.01669
125,2.05668,1.98439,-0.02827,2.06570,1.99294,-0.01972
126,2.05316,1.98329,-0.02937,2.06441,1.99175,-0.02091
127,2.06699,1.99214,-0.02053,2.06622,1.99333,-0.01934
128,2.07384,2.00108,-0.01159,2.06620,1.99318,-0.01948
129,2.06324,1.99042,-0.02224,2.06445,1.99149,-0.02118
130,2.07836,2.00671,-0.00596,2.06333,1.99066,-0.02201
131,2.06496,1.99193,-0.02073,2.06218,1.98980,-0.02287
132,2.06860,1.99656,-0.01610,2.06025,1.98777,-0.02489
133,2.04291,1.97111,-0.04156,2.06040,1.98779,-0.02487
134,2.05946,1.98711,-0.02556,2.06071,1.98792,-0.02475
135,2.06819,1.99302,-0.01964,2.06158,1.98868,-0.02399
136,2.05372,1.97880,-0.03386,2.06056,1.98797,-0.02469
137,2.04042,1.96842,-0.04425,2.06048,1.98778,-0.02488
138,2.07084,2.00115,-0.01152,2.06118,1.98860,-0.02406
139,2.04395,1.97432,-0.03835,2.05901,1.98650,-0.02617
140,2.05332,1.97925,-0.03342,2.05923,1.98672,-0.02595
141,2.06814,1.99281,-0.01986,2.05799,1.98556,-0.02711
142,2.06195,1.98649,-0.02617,2.05907,1.98673,-0.02593
143,2.06803,1.99620,-0.01647,2.05916,1.98700,-0.02567
144,2.04952,1.98013,-0.03253,2.05825,1.98633,-0.02633
145,2.07253,1.99786,-0.01480,2.05852,1.98687,-0.02579
146,2.07509,2.00442,-0.00824,2.05964,1.98798,-0.02469
147,2.04157,1.97087,-0.04179,2.05996,1.98808,-0.02459
148,2.06861,1.99566,-0.01700,2.05863,1.98679,-0.02588
149,2.04755,1.97685,-0.03581,2.05910,1.98728,-0.02539
150,2.06129,1.99107,-0.02159,2.05742,1.98584,-0.02682
151,2.06107,1.99167,-0.02100,2.05620,1.98487,-0.02779
152,2.05260,1.98172,-0.03094,2.05588,1.98447,-0.02819
153,2.05830,1.98799,-0.02468,2.05607,1.98460,-0.02807
154,2.05958,1.98717,-0.02549,2.05370,1.98243,-0.03024
155,2.07619,2.00285,-0.00982,2.05219,1.98092,-0.03175
156,2.02140,1.95238,-0.06028,2.05360,1.98227,-0.03039
157,2.06134,1.98759,-0.02508,2.05312,1.98176,-0.03090
158,2.03951,1.96843,-0.04423,2.05301,1.98162,-0.03104
159,2.04123,1.97001,-0.04266,2.05065,1.97925,-0.03341
160,2.06258,1.98940,-0.02327,2.04912,1.97764,-0.03502
161,2.05268,1.98222,-0.03044,2.05035,1.97882,-0.03385
162,2.03224,1.96096,-0.05171,2.04959,1.97800,-0.03467
163,2.04945,1.97877,-0.03390,2.04747,1.97602,-0.03664
164,2.06558,1.99385,-0.01881,2.04670,1.97544,-0.03723
165,2.06037,1.98700,-0.02566,2.04831,1.97692,-0.03575
166,2.04584,1.97447,-0.03820,2.04780,1.97665,-0.03601
167,2.02102,1.95082,-0.06184,2.04724,1.97614,-0.03653
168,2.03519,1.96427,-0.04839,2.04638,1.97543,-0.03724
169,2.07343,2.00175,-0.01092,2.04477,1.97401,-0.03865
170,2.04535,1.97400,-0.03867,2.04444,1.97374,-0.03892
171,2.02357,1.95365,-0.05901,2.04593,1.97518,-0.03748
172,2.06315,1.99288,-0.01979,2.04510,1.97446,-0.03820
173,2.04873,1.97754,-0.03512,2.04393,1.97345,-0.03922
174,2.05263,1.98303,-0.02963,2.04308,1.97274,-0.03992
175,2.03003,1.95973,-0.05294,2.04272,1.97238,-0.04028
176,2.02655,1.95795,-0.05471,2.04382,1.97341,-0.03925
177,2.03530,1.96527,-0.04739,2.04476,1.97450,-0.03816
178,2.04709,1.97772,-0.03494,2.04214,1.97200,-0.04066
179,2.05758,1.98539,-0.02728,2.04214,1.97192,-0.04074
180,2.03530,1.96654,-0.04612,2.04262,1.97253,-0.04014
181,2.04562,1.97660,-0.03607,2.04212,1.97201,-0.04065
182,2.04590,1.97501,-0.03765,2.04115,1.97117,-0.04150
183,2.03980,1.96830,-0.04437,2.03891,1.96885,-0.04381
184,2.03973,1.96833,-0.04433,2.04012,1.97004,-0.04263
185,2.05117,1.98286,-0.02981,2.04112,1.97083,-0.04184
186,2.02892,1.95920,-0.05347,2.04228,1.97197,-0.04070
187,2.04529,1.97264,-0.04002,2.04129,1.97097,-0.04170
188,2.03176,1.96396,-0.04870,2.04134,1.97118,-0.04148
189,2.05466,1.98415,-0.02852,2.04076,1.97068,-0.04199
190,2.03224,1.96318,-0.04949,2.04144,1.97123,-0.04143
191,2.01450,1.94366,-0.06900,2.04157,1.97128,-0.04139
192,2.05054,1.97991,-0.03276,2.04107,1.97094,-0.04173
193,2.04354,1.97135,-0.04131,2.04116,1.97110,-0.04157
194,2.05508,1.98465,-0.02802,2.04049,1.97031,-0.04235
195,2.03024,1.96075,-0.05191,2.04132,1.97111,-0.04156
196,2.05840,1.98904,-0.02362,2.04101,1.97099,-0.04167
197,2.02558,1.95792,-0.05475,2.04178,1.97158,-0.04109
198,2.05703,1.98606,-0.02660,2.04061,1.97043,-0.04223
199,2.04825,1.97576,-0.03690,2.04145,1.97116,-0.04150
200,2.03130,1.96249,-0.05017,2.04444,1.97421,-0.03845


==> figs/p2_ours8n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.02020,0.00754,2.07469,2.00624,-0.00643
2,2.11468,2.01881,0.00615,2.07218,2.00357,-0.00909
3,2.08940,1.99898,-0.01368,2.07166,2.00251,-0.01015
4,2.04090,1.98108,-0.03158,2.06843,1.99964,-0.01302
5,2.04147,1.99063,-0.02203,2.06455,1.99610,-0.01657
6,2.06859,2.01555,0.00289,2.06393,1.99528,-0.01738
7,2.07128,2.00246,-0.01020,2.06336,1.99447,-0.01819
8,2.07151,2.00210,-0.01057,2.06202,1.99304,-0.01962
9,2.09973,2.02631,0.01365,2.06161,1.99247,-0.02019
10,2.05211,1.97958,-0.03309,2.06147,1.99039,-0.02227
11,2.06697,1.99194,-0.02073,2.05948,1.98981,-0.02285
12,2.03609,1.96803,-0.04463,2.05738,1.98866,-0.02400
13,2.02186,1.95355,-0.05911,2.05905,1.98944,-0.02322
14,2.05652,1.98471,-0.02796,2.06061,1.98982,-0.02284
15,2.05591,1.98311,-0.02955,2.06044,1.98832,-0.02434
16,2.04328,1.97161,-0.04105,2.06014,1.98789,-0.02478
17,2.05543,1.98338,-0.02928,2.06144,1.98854,-0.02413
18,2.05923,1.98482,-0.02784,2.06052,1.98794,-0.02473
19,2.08084,2.00893,-0.00373,2.06203,1.98913,-0.02354
20,2.05366,1.97948,-0.03318,2.06222,1.98958,-0.02309
21,2.06937,1.99429,-0.01837,2.06363,1.99074,-0.02192
22,2.06805,1.99709,-0.01557,2.06657,1.99334,-0.01933
23,2.06563,1.99006,-0.02261,2.06805,1.99472,-0.01794
24,2.06617,1.99504,-0.01763,2.06859,1.99536,-0.01731
25,2.09365,2.01320,0.00053,2.07208,1.99858,-0.01409
26,2.08404,2.01607,0.00341,2.07249,1.99886,-0.01380
27,2.07775,1.99982,-0.01284,2.07470,2.00118,-0.01149
28,2.07024,1.99958,-0.01309,2.07675,2.00316,-0.00951
29,2.06003,1.98789,-0.02477,2.07903,2.00555,-0.00712
30,2.07184,1.99759,-0.01507,2.07940,2.00601,-0.00666
31,2.08166,2.00831,-0.00436,2.08039,2.00660,-0.00606
32,2.06518,1.99387,-0.01880,2.08148,2.00787,-0.00480
33,2.10259,2.02638,0.01371,2.08272,2.00887,-0.00380
34,2.06242,1.98820,-0.02446,2.08299,2.00952,-0.00315
35,2.09680,2.02424,0.01157,2.08347,2.00967,-0.00300
36,2.11566,2.04259,0.02992,2.08504,2.01125,-0.00142
37,2.09233,2.02006,0.00739,2.08622,2.01217,-0.00050
38,2.07571,2.00213,-0.01054,2.08747,2.01353,0.00087
39,2.08498,2.00721,-0.00546,2.08964,2.01548,0.00281
40,2.08408,2.01155,-0.00111,2.09073,2.01656,0.00389
41,2.08720,2.01208,-0.00058,2.09209,2.01761,0.00494
42,2.09829,2.02426,0.01159,2.09118,2.01684,0.00417
43,2.09214,2.01858,0.00592,2.09216,2.01795,0.00529
44,2.10451,2.02672,0.01405,2.09107,2.01687,0.00420
45,2.09036,2.01516,0.00249,2.08863,2.01443,0.00177
46,2.08124,2.01116,-0.00151,2.08828,2.01385,0.00118
47,2.10879,2.03065,0.01799,2.08620,2.01181,-0.00086
48,2.10003,2.02662,0.01395,2.08747,2.01310,0.00044
49,2.08839,2.01177,-0.00089,2.08706,2.01251,-0.00016
50,2.08715,2.01328,0.00061,2.08736,2.01274,0.00007
51,2.07905,2.00712,-0.00555,2.08577,2.01096,-0.00170
52,2.07829,2.00586,-0.00681,2.08415,2.00940,-0.00327
53,2.07414,2.00113,-0.01153,2.08423,2.00973,-0.00294
54,2.08633,2.01017,-0.00250,2.08346,2.00895,-0.00372
55,2.04041,1.96747,-0.04520,2.08380,2.00910,-0.00357
56,2.10651,2.02916,0.01649,2.08276,2.00814,-0.00452
57,2.07714,2.00142,-0.01125,2.08338,2.00866,-0.00400
58,2.09233,2.01607,0.00340,2.08332,2.00875,-0.00392
59,2.07122,1.99404,-0.01862,2.08514,2.01030,-0.00236
60,2.06469,1.99197,-0.02070,2.08520,2.01017,-0.00249
61,2.10581,2.03230,0.01963,2.08593,2.01079,-0.00187
62,2.07723,2.00198,-0.01068,2.08790,2.01254,-0.00012
63,2.08707,2.01365,0.00098,2.08828,2.01307,0.00040
64,2.09106,2.01441,0.00175,2.09162,2.01633,0.00367
65,2.11069,2.03549,0.02282,2.09041,2.01532,0.00266
66,2.08738,2.01323,0.00056,2.09108,2.01597,0.00330
67,2.11808,2.03972,0.02706,2.09250,2.01755,0.00488
68,2.08004,2.00490,-0.00777,2.09321,2.01836,0.00570
69,2.09075,2.01635,0.00368,2.09417,2.01926,0.00659
70,2.10757,2.03088,0.01821,2.09216,2.01712,0.00445
71,2.09278,2.01908,0.00641,2.09157,2.01654,0.00388
72,2.09715,2.02301,0.01035,2.09042,2.01547,0.00281
73,2.08603,2.01202,-0.00064,2.09001,2.01515,0.00249
74,2.08848,2.01237,-0.00030,2.08931,2.01435,0.00168
75,2.11642,2.04288,0.03021,2.08871,2.01387,0.00121
76,2.08342,2.00796,-0.00470,2.08581,2.01131,-0.00135
77,2.08095,2.00715,-0.00551,2.08635,2.01201,-0.00066
78,2.07157,1.99596,-0.01671,2.08626,2.01196,-0.00070
79,2.06731,1.99220,-0.02046,2.08524,2.01101,-0.00166
80,2.06743,1.99542,-0.01725,2.08592,2.01140,-0.00126
81,2.08403,2.00900,-0.00366,2.08523,2.01083,-0.00184
82,2.09892,2.02178,0.00912,2.08545,2.01093,-0.00173
83,2.07715,2.00518,-0.00749,2.08551,2.01102,-0.00164
84,2.06874,1.99616,-0.01651,2.08393,2.00948,-0.00318
85,2.08922,2.01670,0.00403,2.08400,2.00971,-0.00295
86,2.08914,2.01563,0.00297,2.08298,2.00862,-0.00405
87,2.09037,2.01463,0.00196,2.08457,2.01028,-0.00239
88,2.10426,2.02583,0.01317,2.08483,2.01078,-0.00188
89,2.08536,2.01320,0.00053,2.08568,2.01144,-0.00123
90,2.08990,2.01378,0.00112,2.08554,2.01137,-0.00130
91,2.08949,2.01394,0.00127,2.08335,2.00926,-0.00340
92,2.08950,2.01670,0.00403,2.08213,2.00808,-0.00459
93,2.08461,2.01189,-0.00078,2.08278,2.00862,-0.00404
94,2.06365,1.98847,-0.02419,2.08263,2.00823,-0.00444
95,2.09855,2.02425,0.01158,2.08164,2.00720,-0.00547
96,2.07178,2.00076,-0.01190,2.08005,2.00570,-0.00697
97,2.08190,2.00651,-0.00615,2.07764,2.00354,-0.00913
98,2.08156,2.00781,-0.00485,2.07723,2.00294,-0.00972
99,2.06180,1.98601,-0.02665,2.07523,2.00105,-0.01161
100,2.05630,1.98501,-0.02765,2.07461,2.00072,-0.01194
101,2.07988,2.00542,-0.00725,2.07332,1.99949,-0.01318
102,2.08674,2.01002,-0.00265,2.07271,1.99873,-0.01394
103,2.07232,1.99808,-0.01458,2.07303,1.99931,-0.01336
104,2.06324,1.98919,-0.02347,2.07146,1.99770,-0.01496
105,2.06330,1.98909,-0.02358,2.07127,1.99746,-0.01520
106,2.07847,2.00304,-0.00963,2.07018,1.99646,-0.01621
107,2.05589,1.98169,-0.03098,2.07010,1.99629,-0.01638
108,2.07894,2.00837,-0.00430,2.07181,1.99830,-0.01436
109,2.06744,1.99569,-0.01697,2.07307,1.99945,-0.01321
110,2.07429,1.99892,-0.01374,2.07054,1.99708,-0.01558
111,2.06913,1.99835,-0.01431,2.06840,1.99520,-0.01746
112,2.07190,1.99694,-0.01573,2.06815,1.99501,-0.01765
113,2.06854,1.99672,-0.01595,2.06963,1.99640,-0.01626
114,2.06334,1.98945,-0.02321,2.06945,1.99625,-0.01642
115,2.08026,2.00491,-0.00776,2.06977,1.99676,-0.01591
116,2.09074,2.02027,0.00760,2.07030,1.99732,-0.01534
117,2.07781,2.00451,-0.00815,2.06884,1.99583,-0.01683
118,2.03683,1.96514,-0.04753,2.06796,1.99503,-0.01764
119,2.05031,1.97811,-0.03455,2.06746,1.99453,-0.01814
120,2.06821,1.99479,-0.01788,2.06764,1.99464,-0.01803
121,2.08833,2.01284,0.00017,2.06704,1.99418,-0.01849
122,2.06021,1.98649,-0.02618,2.06757,1.99470,-0.01796
123,2.08393,2.01166,-0.00101,2.06761,1.99481,-0.01786
124,2.06487,1.99136,-0.02130,2.06688,1.99427,-0.01840
125,2.05414,1.98298,-0.02969,2.06400,1.99132,-0.02134
126,2.05245,1.98208,-0.03059,2.06287,1.99025,-0.02242
127,2.06583,1.99042,-0.02225,2.06466,1.99185,-0.02082
128,2.07219,2.00016,-0.01251,2.06478,1.99183,-0.02083
129,2.06177,1.98918,-0.02349,2.06309,1.99023,-0.02244
130,2.07750,2.00561,-0.00705,2.06204,1.98949,-0.02317
131,2.06394,1.99122,-0.02145,2.06101,1.98872,-0.02395
132,2.06789,1.99579,-0.01688,2.05920,1.98679,-0.02587
133,2.04177,1.97019,-0.04248,2.05936,1.98682,-0.02585
134,2.05863,1.98623,-0.02644,2.05977,1.98698,-0.02568
135,2.06729,1.99230,-0.02037,2.06061,1.98773,-0.02493
136,2.05238,1.97788,-0.03478,2.05959,1.98706,-0.02561
137,2.03939,1.96750,-0.04517,2.05956,1.98687,-0.02580
138,2.07054,2.00032,-0.01234,2.06028,1.98771,-0.02495
139,2.04273,1.97331,-0.03936,2.05815,1.98566,-0.02701
140,2.05315,1.97899,-0.03367,2.05839,1.98589,-0.02678
141,2.06761,1.99173,-0.02094,2.05715,1.98474,-0.02793
142,2.06112,1.98583,-0.02684,2.05825,1.98592,-0.02675
143,2.06660,1.99483,-0.01783,2.05852,1.98639,-0.02628
144,2.04849,1.97896,-0.03371,2.05757,1.98572,-0.02694
145,2.07171,1.99687,-0.01579,2.05787,1.98627,-0.02639
146,2.07404,2.00355,-0.00911,2.05902,1.98738,-0.02528
147,2.04124,1.97072,-0.04194,2.05932,1.98748,-0.02518
148,2.06799,1.99508,-0.01758,2.05805,1.98625,-0.02642
149,2.04691,1.97622,-0.03645,2.05850,1.98672,-0.02594
150,2.06048,1.99029,-0.02238,2.05682,1.98532,-0.02734
151,2.06319,1.99423,-0.01844,2.05562,1.98438,-0.02829
152,2.05116,1.98099,-0.03168,2.05535,1.98403,-0.02864
153,2.05751,1.98721,-0.02546,2.05557,1.98420,-0.02847
154,2.05895,1.98636,-0.02631,2.05324,1.98207,-0.03059
155,2.07551,2.00206,-0.01060,2.05177,1.98060,-0.03207
156,2.02113,1.95226,-0.06041,2.05320,1.98193,-0.03073
157,2.06087,1.98707,-0.02560,2.05272,1.98142,-0.03124
158,2.03908,1.96799,-0.04468,2.05259,1.98127,-0.03139
159,2.04071,1.96974,-0.04293,2.05023,1.97893,-0.03374
160,2.06201,1.98890,-0.02377,2.04854,1.97714,-0.03553
161,2.05218,1.98184,-0.03082,2.04983,1.97834,-0.03433
162,2.03213,1.96072,-0.05195,2.04907,1.97752,-0.03515
163,2.04906,1.97848,-0.03419,2.04698,1.97558,-0.03709
164,2.06545,1.99346,-0.01921,2.04618,1.97495,-0.03771
165,2.05997,1.98636,-0.02630,2.04778,1.97642,-0.03625
166,2.04463,1.97372,-0.03895,2.04725,1.97614,-0.03653
167,2.02035,1.95044,-0.06222,2.04666,1.97562,-0.03705
168,2.03448,1.96374,-0.04893,2.04581,1.97490,-0.03776
169,2.07314,2.00137,-0.01129,2.04423,1.97348,-0.03918
170,2.04448,1.97327,-0.03940,2.04389,1.97321,-0.03946
171,2.02353,1.95344,-0.05923,2.04535,1.97463,-0.03804
172,2.06183,1.99145,-0.02122,2.04450,1.97389,-0.03878
173,2.04841,1.97712,-0.03555,2.04329,1.97285,-0.03981
174,2.05181,1.98236,-0.03031,2.04242,1.97213,-0.04054
175,2.02907,1.95908,-0.05359,2.04211,1.97177,-0.04089
176,2.02631,1.95765,-0.05502,2.04322,1.97280,-0.03986
177,2.03507,1.96470,-0.04796,2.04414,1.97388,-0.03878
178,2.04642,1.97720,-0.03547,2.04151,1.97138,-0.04128
179,2.05695,1.98484,-0.02783,2.04150,1.97131,-0.04136
180,2.03457,1.96593,-0.04674,2.04197,1.97190,-0.04076
181,2.04492,1.97580,-0.03686,2.04151,1.97143,-0.04123
182,2.04513,1.97404,-0.03863,2.04065,1.97068,-0.04199
183,2.03933,1.96771,-0.04496,2.03842,1.96836,-0.04431
184,2.03936,1.96797,-0.04469,2.03966,1.96955,-0.04311
185,2.05011,1.98206,-0.03061,2.04064,1.97032,-0.04234
186,2.02829,1.95887,-0.05379,2.04177,1.97145,-0.04121
187,2.04445,1.97203,-0.04064,2.04066,1.97034,-0.04233
188,2.03140,1.96351,-0.04915,2.04068,1.97053,-0.04213
189,2.05408,1.98348,-0.02919,2.04010,1.97003,-0.04264
190,2.03378,1.96429,-0.04838,2.04076,1.97058,-0.04209
191,2.01387,1.94296,-0.06971,2.04086,1.97062,-0.04204
192,2.05011,1.97939,-0.03327,2.04033,1.97027,-0.04240
193,2.04310,1.97072,-0.04194,2.04039,1.97041,-0.04225
194,2.05416,1.98387,-0.02880,2.03974,1.96963,-0.04303
195,2.02765,1.95822,-0.05444,2.04056,1.97040,-0.04226
196,2.05723,1.98823,-0.02444,2.04026,1.97028,-0.04239
197,2.02479,1.95734,-0.05532,2.04100,1.97084,-0.04182
198,2.05604,1.98508,-0.02758,2.03981,1.96969,-0.04297
199,2.04698,1.97484,-0.03783,2.04041,1.97023,-0.04243
200,2.03018,1.96168,-0.05099,2.04336,1.97326,-0.03940


==> figs/p4_ours4n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.19099,0.01976,2.18356,2.05752,-0.11371
2,2.32174,2.18723,0.01599,2.17617,2.04772,-0.12352
3,2.23651,2.13549,-0.03575,2.16989,2.03965,-0.13158
4,2.18311,2.03331,-0.13792,2.16496,2.03167,-0.13957
5,2.14392,2.02289,-0.14835,2.15783,2.02398,-0.14725
6,2.15648,2.00125,-0.16998,2.15333,2.01827,-0.15297
7,2.11427,1.96968,-0.20156,2.15039,2.01303,-0.15820
8,2.13892,1.97700,-0.19424,2.14763,2.00880,-0.16244
9,2.17348,1.99989,-0.17135,2.14439,2.00480,-0.16644
10,2.11711,1.95946,-0.21178,2.14175,1.98975,-0.18149
11,2.11335,1.95897,-0.21226,2.12974,1.97559,-0.19564
12,2.11569,1.94389,-0.22735,2.12210,1.96402,-0.20722
13,2.07942,1.93175,-0.23948,2.11710,1.95832,-0.21291
14,2.09934,1.94395,-0.22729,2.11515,1.95401,-0.21723
15,2.11208,1.93977,-0.23147,2.11347,1.95042,-0.22081
16,2.10907,1.94524,-0.22599,2.11354,1.94945,-0.22178
17,2.09575,1.94079,-0.23045,2.11297,1.94945,-0.22178
18,2.09960,1.93515,-0.23609,2.11077,1.94737,-0.22386
19,2.11749,1.94658,-0.22465,2.11166,1.94751,-0.22372
20,2.10669,1.93871,-0.23252,2.11270,1.94811,-0.22313
21,2.09801,1.93653,-0.23471,2.11175,1.94755,-0.22368
22,2.11076,1.94950,-0.22173,2.11365,1.94847,-0.22277
23,2.12796,1.94036,-0.23087,2.11584,1.94952,-0.22171
24,2.11542,1.95318,-0.21805,2.11639,1.95041,-0.22083
25,2.12935,1.97695,-0.19429,2.11718,1.95101,-0.22022
26,2.13598,1.96457,-0.20667,2.11734,1.95127,-0.21996
27,2.13233,1.96178,-0.20946,2.11768,1.95217,-0.21906
28,2.13105,1.96909,-0.20214,2.11994,1.95553,-0.21571
29,2.09950,1.93451,-0.23673,2.12099,1.95647,-0.21476
30,2.11162,1.94725,-0.22399,2.12075,1.95650,-0.21474
31,2.13656,1.96192,-0.20931,2.12042,1.95604,-0.21519
32,2.12154,1.95477,-0.21646,2.11921,1.95573,-0.21551
33,2.12240,1.95557,-0.21567,2.11929,1.95516,-0.21608
34,2.09857,1.94524,-0.22600,2.11713,1.95210,-0.21914
35,2.10525,1.95043,-0.22080,2.11558,1.95066,-0.22058
36,2.15599,2.00357,-0.16767,2.11459,1.94949,-0.22174
37,2.12457,1.95482,-0.21642,2.11307,1.94770,-0.22353
38,2.09393,1.93691,-0.23433,2.11285,1.94682,-0.22442
39,2.10503,1.94177,-0.22947,2.11262,1.94622,-0.22501
40,2.10739,1.93504,-0.23620,2.11141,1.94530,-0.22594
41,2.11693,1.94346,-0.22777,2.10995,1.94359,-0.22764
42,2.09257,1.92496,-0.24628,2.10913,1.94278,-0.22846
43,2.10967,1.94013,-0.23111,2.10909,1.94201,-0.22923
44,2.11542,1.94195,-0.22928,2.10770,1.93972,-0.23151
45,2.10525,1.93867,-0.23257,2.10379,1.93489,-0.23635
46,2.09569,1.91945,-0.25178,2.10187,1.93317,-0.23807
47,2.10786,1.93709,-0.23415,2.10086,1.93150,-0.23974
48,2.11599,1.94622,-0.22502,2.09981,1.93015,-0.24109
49,2.09666,1.92583,-0.24540,2.09949,1.92977,-0.24147
50,2.10843,1.94170,-0.22953,2.09861,1.92849,-0.24274
51,2.09797,1.93210,-0.23914,2.09763,1.92781,-0.24342
52,2.08160,1.91161,-0.25962,2.09531,1.92589,-0.24535
53,2.08953,1.92136,-0.24988,2.09469,1.92536,-0.24588
54,2.09193,1.92559,-0.24564,2.09352,1.92372,-0.24752
55,2.07671,1.90851,-0.26272,2.09285,1.92405,-0.24719
56,2.08718,1.91878,-0.25245,2.09103,1.92239,-0.24884
57,2.10200,1.92861,-0.24263,2.09075,1.92170,-0.24953
58,2.10182,1.92182,-0.24941,2.09030,1.92174,-0.24950
59,2.07601,1.91340,-0.25783,2.09022,1.92124,-0.24999
60,2.07015,1.90742,-0.26381,2.09077,1.92142,-0.24982
61,2.10489,1.93292,-0.23831,2.09080,1.92183,-0.24940
62,2.08548,1.91080,-0.26043,2.09109,1.92181,-0.24942
63,2.08430,1.92502,-0.24621,2.09172,1.92211,-0.24913
64,2.07690,1.90895,-0.26228,2.09304,1.92319,-0.24804
65,2.11125,1.93453,-0.23671,2.09288,1.92319,-0.24804
66,2.08887,1.92641,-0.24482,2.09266,1.92300,-0.24823
67,2.10705,1.93325,-0.23799,2.09259,1.92324,-0.24800
68,2.10744,1.93506,-0.23617,2.09343,1.92386,-0.24737
69,2.08212,1.91872,-0.25252,2.09337,1.92320,-0.24803
70,2.09447,1.92103,-0.25021,2.09218,1.92223,-0.24901
71,2.10263,1.93061,-0.24063,2.09028,1.92050,-0.25073
72,2.09906,1.92694,-0.24429,2.08857,1.91811,-0.25312
73,2.08448,1.91874,-0.25250,2.09047,1.91919,-0.25205
74,2.09822,1.92538,-0.24585,2.08831,1.91829,-0.25294
75,2.10072,1.92584,-0.24540,2.08824,1.91862,-0.25262
76,2.09024,1.92403,-0.24721,2.08630,1.91795,-0.25328
77,2.06918,1.89621,-0.27503,2.08445,1.91691,-0.25433
78,2.08471,1.91639,-0.25485,2.08518,1.91777,-0.25347
79,2.05309,1.88145,-0.28979,2.08509,1.91802,-0.25322
80,2.05524,1.88442,-0.28682,2.08417,1.91691,-0.25433
81,2.10918,1.92721,-0.24402,2.08399,1.91658,-0.25466
82,2.07458,1.91926,-0.25197,2.08301,1.91584,-0.25539
83,2.08767,1.93199,-0.23924,2.08187,1.91521,-0.25603
84,2.07410,1.92187,-0.24936,2.08001,1.91371,-0.25752
85,2.07589,1.91731,-0.25393,2.07952,1.91298,-0.25826
86,2.09462,1.93335,-0.23789,2.07953,1.91348,-0.25775
87,2.09285,1.92529,-0.24595,2.07905,1.91299,-0.25825
88,2.08711,1.91177,-0.25946,2.08100,1.91526,-0.25597
89,2.09598,1.92136,-0.24988,2.08074,1.91469,-0.25654
90,2.06770,1.90622,-0.26502,2.07920,1.91363,-0.25761
91,2.07891,1.91456,-0.25668,2.07851,1.91250,-0.25873
92,2.06905,1.90044,-0.27080,2.07640,1.91005,-0.26119
93,2.08200,1.91154,-0.25969,2.07605,1.90904,-0.26219
94,2.06936,1.90479,-0.26644,2.07552,1.90777,-0.26346
95,2.07646,1.90796,-0.26328,2.07507,1.90694,-0.26429
96,2.08627,1.92009,-0.25114,2.07312,1.90524,-0.26600
97,2.05087,1.87478,-0.29645,2.07056,1.90349,-0.26775
98,2.08306,1.90912,-0.26211,2.06955,1.90290,-0.26833
99,2.06278,1.90013,-0.27111,2.06865,1.90150,-0.26973
100,2.05174,1.89023,-0.28100,2.06719,1.89981,-0.27143
101,2.06814,1.90483,-0.26641,2.06580,1.89885,-0.27238
102,2.06704,1.89567,-0.27556,2.06525,1.89859,-0.27265
103,2.08681,1.91928,-0.25195,2.06482,1.89786,-0.27337
104,2.05974,1.89623,-0.27500,2.06434,1.89714,-0.27409
105,2.04358,1.88207,-0.28917,2.06275,1.89570,-0.27553
106,2.07881,1.91136,-0.25987,2.06182,1.89600,-0.27524
107,2.05244,1.88246,-0.28877,2.06106,1.89553,-0.27571
108,2.05405,1.88571,-0.28553,2.06107,1.89522,-0.27601
109,2.04547,1.88420,-0.28704,2.06225,1.89671,-0.27452
110,2.07258,1.90702,-0.26422,2.06116,1.89546,-0.27578
111,2.06208,1.89247,-0.27876,2.05934,1.89397,-0.27727
112,2.06843,1.89576,-0.27547,2.05642,1.89094,-0.28030
113,2.05908,1.89558,-0.27566,2.05601,1.89095,-0.28028
114,2.03511,1.87984,-0.29140,2.05709,1.89180,-0.27944
115,2.07021,1.90114,-0.27010,2.05573,1.89053,-0.28071
116,2.06285,1.89490,-0.27634,2.05559,1.89063,-0.28061
117,2.07189,1.91563,-0.25561,2.05548,1.89093,-0.28031
118,2.04964,1.88342,-0.28781,2.05527,1.89038,-0.28085
119,2.03608,1.87041,-0.30082,2.05289,1.88855,-0.28269
120,2.03716,1.86772,-0.30352,2.05169,1.88784,-0.28339
121,2.05267,1.89650,-0.27474,2.05080,1.88757,-0.28366
122,2.06200,1.89640,-0.27483,2.05034,1.88696,-0.28427
123,2.05575,1.88985,-0.28139,2.05173,1.88796,-0.28328
124,2.05004,1.88409,-0.28715,2.05008,1.88693,-0.28430
125,2.05206,1.89089,-0.28034,2.04953,1.88659,-0.28464
126,2.04191,1.87492,-0.29631,2.04657,1.88308,-0.28815
127,2.03219,1.87580,-0.29544,2.04649,1.88335,-0.28789
128,2.04160,1.88052,-0.29071,2.04751,1.88464,-0.28659
129,2.05328,1.89116,-0.28007,2.04671,1.88424,-0.28699
130,2.05132,1.88514,-0.28610,2.04515,1.88219,-0.28905
131,2.05875,1.89678,-0.27445,2.04422,1.88126,-0.28997
132,2.04221,1.88368,-0.28755,2.04283,1.88008,-0.29116
133,2.05344,1.88914,-0.28209,2.04127,1.87920,-0.29204
134,2.02159,1.85599,-0.31525,2.04124,1.87898,-0.29225
135,2.04830,1.88790,-0.28333,2.04115,1.87926,-0.29198
136,2.05339,1.89246,-0.27878,2.04147,1.87922,-0.29202
137,2.02352,1.86091,-0.31032,2.04112,1.87872,-0.29251
138,2.02621,1.86156,-0.30968,2.04094,1.87859,-0.29264
139,2.04617,1.88067,-0.29057,2.04075,1.87852,-0.29271
140,2.03207,1.86971,-0.30153,2.03837,1.87652,-0.29471
141,2.02351,1.86915,-0.30209,2.03872,1.87662,-0.29462
142,2.05163,1.88720,-0.28404,2.03688,1.87505,-0.29619
143,2.04036,1.87965,-0.29159,2.03821,1.87664,-0.29460
144,2.03772,1.87505,-0.29619,2.03728,1.87605,-0.29519
145,2.03554,1.87211,-0.29912,2.03618,1.87482,-0.29641
146,2.05034,1.88896,-0.28227,2.03720,1.87614,-0.29509
147,2.04798,1.88400,-0.28724,2.03710,1.87631,-0.29493
148,2.01833,1.86279,-0.30845,2.03806,1.87746,-0.29377
149,2.04816,1.88530,-0.28594,2.03612,1.87592,-0.29532
150,2.02224,1.86238,-0.30886,2.03700,1.87643,-0.29481
151,2.04415,1.88307,-0.28817,2.03506,1.87450,-0.29673
152,2.03241,1.87788,-0.29335,2.03439,1.87364,-0.29760
153,2.03469,1.87161,-0.29963,2.03389,1.87342,-0.29782
154,2.04098,1.88332,-0.28791,2.03341,1.87311,-0.29813
155,2.02436,1.86443,-0.30680,2.03125,1.87107,-0.30017
156,2.06261,1.90023,-0.27100,2.03004,1.87025,-0.30098
157,1.99900,1.84351,-0.32772,2.03125,1.87147,-0.29977
158,2.03853,1.87781,-0.29343,2.03044,1.87102,-0.30022
159,2.01867,1.85448,-0.31675,2.03011,1.87062,-0.30062
160,2.02898,1.86492,-0.30632,2.02761,1.86806,-0.30317
161,2.02924,1.87128,-0.29995,2.02633,1.86655,-0.30469
162,2.02736,1.86689,-0.30435,2.02722,1.86805,-0.30319
163,2.01356,1.85428,-0.31695,2.02609,1.86680,-0.30443
164,2.02736,1.87010,-0.30113,2.02408,1.86526,-0.30597
165,2.03900,1.88348,-0.28775,2.02193,1.86333,-0.30790
166,2.03439,1.87761,-0.29362,2.02322,1.86441,-0.30682
167,2.01664,1.85557,-0.31567,2.02190,1.86338,-0.30785
168,2.00162,1.83966,-0.33157,2.02234,1.86419,-0.30705
169,2.01059,1.85214,-0.31909,2.02013,1.86265,-0.30859
170,2.04983,1.89706,-0.27417,2.01959,1.86284,-0.30839
171,2.02170,1.86221,-0.30903,2.01965,1.86323,-0.30800
172,1.99027,1.83823,-0.33301,2.02032,1.86415,-0.30708
173,2.02606,1.86738,-0.30385,2.01867,1.86260,-0.30863
174,2.02101,1.86194,-0.30929,2.01740,1.86126,-0.30998
175,2.01598,1.86027,-0.31096,2.01649,1.86051,-0.31072
176,2.02619,1.86817,-0.30306,2.01656,1.86070,-0.31054
177,1.99139,1.83870,-0.33254,2.01649,1.86125,-0.30999
178,2.02012,1.87460,-0.29664,2.01809,1.86294,-0.30830
179,2.02837,1.87352,-0.29772,2.01540,1.85997,-0.31127
180,2.02495,1.86997,-0.30127,2.01591,1.86049,-0.31075
181,1.99929,1.84374,-0.32750,2.01649,1.86069,-0.31055
182,2.01736,1.86058,-0.31065,2.01681,1.86107,-0.31017
183,2.01902,1.86501,-0.30622,2.01509,1.85963,-0.31160
184,2.01776,1.85863,-0.31260,2.01423,1.85900,-0.31224
185,2.00041,1.84909,-0.32214,2.01386,1.85923,-0.31201
186,2.03777,1.88081,-0.29043,2.01492,1.86042,-0.31081
187,2.00418,1.84656,-0.32468,2.01539,1.86016,-0.31108
188,2.03037,1.87106,-0.30017,2.01458,1.85943,-0.31181
189,2.00009,1.84167,-0.32956,2.01386,1.85861,-0.31262
190,2.03154,1.87382,-0.29742,2.01431,1.85905,-0.31218
191,1.99173,1.83758,-0.33365,2.01453,1.85935,-0.31189
192,2.00128,1.84940,-0.32184,2.01493,1.85969,-0.31155
193,2.01999,1.87211,-0.29913,2.01475,1.85975,-0.31148
194,2.00945,1.85905,-0.31219,2.01571,1.86047,-0.31077
195,2.02813,1.87011,-0.30112,2.01413,1.85901,-0.31222
196,2.01452,1.86108,-0.31016,2.01490,1.85997,-0.31126
197,2.01267,1.85607,-0.31516,2.01361,1.85905,-0.31219
198,2.00702,1.85128,-0.31996,2.01484,1.86063,-0.31061
199,2.02117,1.86553,-0.30570,2.01317,1.85931,-0.31193
200,2.02576,1.87084,-0.30039,2.01555,1.86172,-0.30952


==> figs/p4_ours8n.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,2.19099,0.01985,2.18354,2.05750,-0.11364
2,2.32154,2.18701,0.01587,2.17616,2.04770,-0.12344
3,2.23641,2.13541,-0.03572,2.16988,2.03964,-0.13149
4,2.18311,2.03330,-0.13784,2.16499,2.03168,-0.13946
5,2.14394,2.02293,-0.14820,2.15787,2.02401,-0.14713
6,2.15652,2.00129,-0.16984,2.15337,2.01832,-0.15282
7,2.11420,1.96966,-0.20147,2.15046,2.01309,-0.15805
8,2.13898,1.97701,-0.19412,2.14770,2.00885,-0.16228
9,2.17358,1.99990,-0.17123,2.14446,2.00486,-0.16627
10,2.11711,1.95947,-0.21167,2.14180,1.98985,-0.18128
11,2.11344,1.95910,-0.21204,2.12981,1.97571,-0.19543
12,2.11601,1.94407,-0.22706,2.12230,1.96418,-0.20695
13,2.07963,1.93200,-0.23914,2.11749,1.95865,-0.21249
14,2.09926,1.94429,-0.22685,2.11585,1.95490,-0.21624
15,2.11266,1.93990,-0.23124,2.11401,1.95115,-0.21999
16,2.10914,1.94533,-0.22581,2.11393,1.95001,-0.22112
17,2.09574,1.94101,-0.23013,2.11240,1.94902,-0.22211
18,2.09929,1.93581,-0.23533,2.10984,1.94641,-0.22473
19,2.11776,1.94661,-0.22453,2.11038,1.94576,-0.22537
20,2.10871,1.93946,-0.23167,2.11019,1.94505,-0.22608
21,2.10135,1.93922,-0.23191,2.10831,1.94381,-0.22733
22,2.11614,1.95917,-0.21197,2.10997,1.94405,-0.22709
23,2.12514,1.93752,-0.23362,2.11113,1.94432,-0.22682
24,2.11287,1.95037,-0.22077,2.11304,1.94638,-0.22475
25,2.11296,1.96019,-0.21095,2.11528,1.94778,-0.22336
26,2.13009,1.95549,-0.21565,2.11642,1.94874,-0.22240
27,2.12621,1.94844,-0.22269,2.11686,1.94980,-0.22134
28,2.11019,1.94706,-0.22407,2.12033,1.95310,-0.21804
29,2.08404,1.92284,-0.24830,2.12193,1.95401,-0.21713
30,2.10794,1.93612,-0.23501,2.12223,1.95431,-0.21682
31,2.11892,1.94888,-0.22226,2.12209,1.95356,-0.21758
32,2.14512,1.97501,-0.19612,2.12167,1.95386,-0.21728
33,2.14735,1.96903,-0.20211,2.12190,1.95365,-0.21748
34,2.11498,1.95739,-0.21375,2.12134,1.95178,-0.21935
35,2.10677,1.95378,-0.21736,2.12045,1.95137,-0.21977
36,2.17691,2.00269,-0.16845,2.12014,1.95158,-0.21956
37,2.13587,1.95495,-0.21618,2.12017,1.95199,-0.21915
38,2.10638,1.94443,-0.22671,2.12273,1.95302,-0.21812
39,2.11386,1.94636,-0.22477,2.12311,1.95372,-0.21742
40,2.11801,1.94256,-0.22858,2.12299,1.95394,-0.21720
41,2.11674,1.94688,-0.22425,2.12034,1.95154,-0.21960
42,2.10342,1.92840,-0.24274,2.11870,1.95033,-0.22081
43,2.11503,1.94841,-0.22272,2.11835,1.94968,-0.22145
44,2.12086,1.95206,-0.21907,2.11706,1.94871,-0.22243
45,2.11063,1.95398,-0.21715,2.11269,1.94480,-0.22634
46,2.12769,1.94035,-0.23079,2.11058,1.94361,-0.22753
47,2.11428,1.94803,-0.22311,2.10921,1.94196,-0.22918
48,2.11694,1.95262,-0.21851,2.10847,1.94100,-0.23013
49,2.10000,1.93421,-0.23692,2.10787,1.94067,-0.23046
50,2.11947,1.94849,-0.22265,2.10692,1.93980,-0.23133
51,2.10912,1.94644,-0.22470,2.10601,1.93936,-0.23178
52,2.08476,1.93713,-0.23401,2.10345,1.93761,-0.23353
53,2.10261,1.93622,-0.23491,2.10322,1.93705,-0.23409
54,2.10013,1.93476,-0.23638,2.10193,1.93492,-0.23622
55,2.08309,1.91636,-0.25478,2.09967,1.93421,-0.23693
56,2.10119,1.93018,-0.24096,2.09776,1.93214,-0.23899
57,2.10789,1.93691,-0.23423,2.09747,1.93132,-0.23981
58,2.10054,1.93210,-0.23903,2.09700,1.93125,-0.23988
59,2.08800,1.92079,-0.25034,2.09647,1.93050,-0.24064
60,2.07149,1.91872,-0.25242,2.09651,1.92987,-0.24127
61,2.11687,1.94255,-0.22858,2.09639,1.92879,-0.24234
62,2.08873,1.91780,-0.25333,2.09587,1.92789,-0.24324
63,2.08920,1.92829,-0.24285,2.09601,1.92769,-0.24344
64,2.08182,1.91286,-0.25827,2.09685,1.92825,-0.24289
65,2.11202,1.93871,-0.23242,2.09600,1.92759,-0.24355
66,2.09203,1.93301,-0.23813,2.09567,1.92691,-0.24423
67,2.11056,1.93569,-0.23545,2.09545,1.92661,-0.24453
68,2.10977,1.93572,-0.23542,2.09563,1.92678,-0.24436
69,2.08277,1.91883,-0.25231,2.09533,1.92539,-0.24574
70,2.09377,1.92091,-0.25023,2.09370,1.92376,-0.24738
71,2.10239,1.93137,-0.23976,2.09116,1.92158,-0.24956
72,2.09743,1.92583,-0.24531,2.08926,1.91882,-0.25231
73,2.08666,1.91888,-0.25226,2.09146,1.92012,-0.25101
74,2.10239,1.92533,-0.24581,2.08971,1.91895,-0.25218
75,2.09672,1.92704,-0.24409,2.08920,1.91924,-0.25190
76,2.09118,1.92372,-0.24742,2.08738,1.91882,-0.25232
77,2.06628,1.89516,-0.27597,2.08555,1.91820,-0.25294
78,2.08916,1.91478,-0.25636,2.08633,1.91937,-0.25177
79,2.04551,1.88067,-0.29047,2.08658,1.91990,-0.25123
80,2.05701,1.88149,-0.28965,2.08572,1.91920,-0.25194
81,2.11910,1.93498,-0.23615,2.08633,1.91957,-0.25157
82,2.08241,1.91882,-0.25232,2.08567,1.91947,-0.25167
83,2.08336,1.93783,-0.23330,2.08450,1.91928,-0.25186
84,2.07964,1.92852,-0.24261,2.08312,1.91805,-0.25308
85,2.07863,1.92525,-0.24589,2.08283,1.91769,-0.25345
86,2.09595,1.93865,-0.23249,2.08309,1.91855,-0.25259
87,2.09801,1.93003,-0.24111,2.08263,1.91837,-0.25276
88,2.08774,1.91940,-0.25174,2.08529,1.92091,-0.25023
89,2.10795,1.93212,-0.23902,2.08478,1.92078,-0.25036
90,2.07539,1.91721,-0.25392,2.08280,1.91934,-0.25179
91,2.08247,1.92204,-0.24909,2.08197,1.91835,-0.25279
92,2.07326,1.90624,-0.26490,2.08015,1.91561,-0.25552
93,2.08621,1.91745,-0.25369,2.07952,1.91427,-0.25687
94,2.07082,1.90983,-0.26131,2.07868,1.91262,-0.25852
95,2.08134,1.91183,-0.25931,2.07818,1.91154,-0.25960
96,2.09075,1.92373,-0.24741,2.07602,1.90958,-0.26155
97,2.04820,1.87926,-0.29188,2.07342,1.90743,-0.26371
98,2.08557,1.91066,-0.26048,2.07183,1.90627,-0.26487
99,2.06821,1.90188,-0.26926,2.07040,1.90428,-0.26686
100,2.05245,1.89133,-0.27980,2.06870,1.90218,-0.26896
101,2.06889,1.90566,-0.26547,2.06703,1.90090,-0.27024
102,2.06430,1.89718,-0.27395,2.06621,1.90035,-0.27079
103,2.08752,1.92037,-0.25077,2.06577,1.89935,-0.27178
104,2.06135,1.89676,-0.27437,2.06502,1.89845,-0.27269
105,2.04343,1.88268,-0.28846,2.06319,1.89684,-0.27429
106,2.08098,1.91249,-0.25865,2.06235,1.89688,-0.27426
107,2.05105,1.88332,-0.28782,2.06151,1.89642,-0.27472
108,2.05349,1.88633,-0.28481,2.06131,1.89606,-0.27507
109,2.04488,1.88454,-0.28660,2.06237,1.89752,-0.27362
110,2.07240,1.90807,-0.26307,2.06124,1.89626,-0.27488
111,2.06322,1.89295,-0.27818,2.05962,1.89469,-0.27645
112,2.06868,1.89641,-0.27472,2.05660,1.89167,-0.27946
113,2.05956,1.89644,-0.27470,2.05607,1.89169,-0.27945
114,2.03404,1.87984,-0.29129,2.05726,1.89251,-0.27863
115,2.07123,1.90281,-0.26833,2.05566,1.89123,-0.27990
116,2.06471,1.89590,-0.27524,2.05558,1.89132,-0.27982
117,2.07058,1.91604,-0.25509,2.05560,1.89162,-0.27952
118,2.04970,1.88422,-0.28691,2.05542,1.89112,-0.28002
119,2.03667,1.87055,-0.30059,2.05302,1.88922,-0.28192
120,2.03614,1.86911,-0.30203,2.05180,1.88848,-0.28266
121,2.05242,1.89704,-0.27410,2.05088,1.88819,-0.28295
122,2.06359,1.89658,-0.27455,2.05040,1.88757,-0.28356
123,2.05383,1.89080,-0.28033,2.05179,1.88866,-0.28247
124,2.04977,1.88479,-0.28634,2.05013,1.88760,-0.28354
125,2.05378,1.89137,-0.27977,2.04962,1.88724,-0.28390
126,2.04176,1.87603,-0.29511,2.04666,1.88374,-0.28740
127,2.03171,1.87581,-0.29532,2.04658,1.88400,-0.28713
128,2.04251,1.88040,-0.29073,2.04768,1.88531,-0.28582
129,2.05302,1.89152,-0.27962,2.04696,1.88489,-0.28625
130,2.05135,1.88593,-0.28520,2.04538,1.88289,-0.28825
131,2.05773,1.89835,-0.27278,2.04439,1.88203,-0.28910
132,2.04301,1.88475,-0.28639,2.04317,1.88088,-0.29026
133,2.05589,1.88979,-0.28135,2.04162,1.88000,-0.29113
134,2.02036,1.85655,-0.31459,2.04153,1.87981,-0.29133
135,2.04834,1.88868,-0.28245,2.04152,1.88010,-0.29104
136,2.05534,1.89280,-0.27833,2.04187,1.88012,-0.29102
137,2.02396,1.86185,-0.30928,2.04145,1.87969,-0.29145
138,2.02550,1.86305,-0.30809,2.04133,1.87959,-0.29155
139,2.04678,1.88207,-0.28907,2.04118,1.87951,-0.29163
140,2.03311,1.87119,-0.29995,2.03887,1.87746,-0.29368
141,2.02346,1.86991,-0.30122,2.03914,1.87750,-0.29363
142,2.05215,1.88806,-0.28308,2.03720,1.87593,-0.29521
143,2.04162,1.88098,-0.29015,2.03868,1.87752,-0.29362
144,2.03765,1.87619,-0.29494,2.03773,1.87692,-0.29421
145,2.03531,1.87306,-0.29808,2.03644,1.87569,-0.29545
146,2.05111,1.88984,-0.28130,2.03747,1.87699,-0.29414
147,2.04869,1.88458,-0.28656,2.03745,1.87708,-0.29405
148,2.01845,1.86351,-0.30763,2.03838,1.87819,-0.29295
149,2.04772,1.88544,-0.28570,2.03639,1.87660,-0.29454
150,2.02289,1.86298,-0.30816,2.03731,1.87710,-0.29404
151,2.04541,1.88363,-0.28751,2.03540,1.87517,-0.29597
152,2.03224,1.87856,-0.29257,2.03469,1.87427,-0.29687
153,2.03341,1.87185,-0.29929,2.03419,1.87402,-0.29712
154,2.04153,1.88398,-0.28715,2.03372,1.87368,-0.29746
155,2.02515,1.86462,-0.30651,2.03151,1.87164,-0.29950
156,2.06248,1.90086,-0.27028,2.03026,1.87082,-0.30032
157,1.99935,1.84416,-0.32698,2.03151,1.87203,-0.29911
158,2.03916,1.87833,-0.29280,2.03074,1.87160,-0.29953
159,2.01971,1.85536,-0.31578,2.03039,1.87120,-0.29994
160,2.02947,1.86568,-0.30545,2.02782,1.86865,-0.30249
161,2.02919,1.87190,-0.29924,2.02658,1.86714,-0.30400
162,2.02723,1.86729,-0.30384,2.02755,1.86867,-0.30247
163,2.01359,1.85509,-0.31604,2.02639,1.86742,-0.30372
164,2.02752,1.87063,-0.30051,2.02433,1.86592,-0.30522
165,2.03959,1.88411,-0.28702,2.02219,1.86398,-0.30715
166,2.03467,1.87824,-0.29290,2.02351,1.86507,-0.30607
167,2.01691,1.85609,-0.31505,2.02217,1.86403,-0.30711
168,2.00171,1.84028,-0.33086,2.02257,1.86483,-0.30630
169,2.01113,1.85289,-0.31824,2.02034,1.86329,-0.30785
170,2.05000,1.89783,-0.27331,2.01981,1.86345,-0.30769
171,2.02178,1.86279,-0.30835,2.01990,1.86384,-0.30730
172,1.99008,1.83910,-0.33204,2.02064,1.86478,-0.30636
173,2.02612,1.86793,-0.30321,2.01898,1.86323,-0.30791
174,2.02191,1.86265,-0.30849,2.01767,1.86188,-0.30926
175,2.01628,1.86058,-0.31056,2.01676,1.86113,-0.31000
176,2.02650,1.86907,-0.30207,2.01683,1.86133,-0.30981
177,1.99155,1.83942,-0.33172,2.01680,1.86191,-0.30923
178,2.02015,1.87468,-0.29646,2.01845,1.86362,-0.30752
179,2.02887,1.87386,-0.29727,2.01580,1.86065,-0.31048
180,2.02617,1.87109,-0.30005,2.01629,1.86120,-0.30994
181,1.99923,1.84426,-0.32687,2.01687,1.86140,-0.30974
182,2.01730,1.86115,-0.30998,2.01723,1.86178,-0.30936
183,2.01916,1.86558,-0.30556,2.01547,1.86033,-0.31080
184,2.01813,1.85943,-0.31171,2.01462,1.85970,-0.31143
185,2.00121,1.85012,-0.32102,2.01426,1.85989,-0.31124
186,2.03917,1.88197,-0.28917,2.01532,1.86107,-0.31007
187,2.00506,1.84746,-0.32368,2.01581,1.86084,-0.31030
188,2.03003,1.87209,-0.29905,2.01503,1.86011,-0.31103
189,2.00000,1.84241,-0.32872,2.01425,1.85927,-0.31187
190,2.03214,1.87448,-0.29665,2.01473,1.85974,-0.31139
191,1.99211,1.83803,-0.33311,2.01494,1.86006,-0.31107
192,2.00181,1.84984,-0.32129,2.01535,1.86041,-0.31072
193,2.02029,1.87231,-0.29882,2.01517,1.86048,-0.31066
194,2.00954,1.85942,-0.31172,2.01610,1.86117,-0.30997
195,2.02853,1.87074,-0.30039,2.01446,1.85968,-0.31146
196,2.01562,1.86148,-0.30966,2.01518,1.86062,-0.31052
197,2.01298,1.85678,-0.31436,2.01394,1.85967,-0.31147
198,2.00725,1.85235,-0.31879,2.01521,1.86123,-0.30990
199,2.02100,1.86660,-0.30454,2.01352,1.85991,-0.31123
200,2.02604,1.87155,-0.29958,2.01590,1.86234,-0.30880


==> figs/p5_ours.csv <==
it,lm,kd,dkd,lm_s,kd_s,dkd_s
1,nan,1.91281,0.04361,1.76023,1.85578,-0.01342
2,1.72469,1.86400,-0.00520,1.75668,1.84884,-0.02035
3,1.74860,1.83079,-0.03841,1.75791,1.84983,-0.01937
4,1.75552,1.80303,-0.06617,1.75758,1.84650,-0.02270
5,1.71385,1.82052,-0.04868,1.75935,1.84495,-0.02425
6,1.75873,1.85505,-0.01415,1.75870,1.84071,-0.02849
7,1.77636,1.83974,-0.02945,1.75947,1.84011,-0.02909
8,1.79344,1.84887,-0.02033,1.75895,1.83832,-0.03088
9,1.81065,1.92720,0.05800,1.75870,1.83797,-0.03123
10,1.72831,1.78643,-0.08277,1.76032,1.83551,-0.03369
11,1.76895,1.85965,-0.00955,1.76375,1.83438,-0.03482
12,1.75425,1.80990,-0.05930,1.76396,1.83204,-0.03716
13,1.77882,1.82638,-0.04282,1.76637,1.83429,-0.03491
14,1.75099,1.78559,-0.08361,1.76933,1.83371,-0.03549
15,1.76949,1.83168,-0.03752,1.76951,1.83163,-0.03757
16,1.75161,1.81140,-0.05780,1.76895,1.83236,-0.03684
17,1.75501,1.83241,-0.03679,1.76643,1.83306,-0.03614
18,1.78612,1.87106,0.00187,1.76597,1.83090,-0.03830
19,1.78305,1.84471,-0.02449,1.76827,1.83347,-0.03573
20,1.75212,1.79102,-0.07818,1.76729,1.83240,-0.03680
21,1.79659,1.84132,-0.02788,1.76929,1.83415,-0.03505
22,1.76414,1.81073,-0.05847,1.77088,1.83604,-0.03316
23,1.76174,1.81957,-0.04963,1.77268,1.84002,-0.02918
24,1.76680,1.85218,-0.01701,1.77252,1.84146,-0.02774
25,1.75074,1.86079,-0.00841,1.77181,1.84104,-0.02816
26,1.80281,1.89041,0.02121,1.77176,1.84205,-0.02715
27,1.76738,1.83016,-0.03904,1.77186,1.84015,-0.02905
28,1.75228,1.84148,-0.02772,1.77153,1.84059,-0.02861
29,1.78833,1.83966,-0.02954,1.77229,1.84649,-0.02271
30,1.80581,1.85856,-0.01064,1.77129,1.84508,-0.02412
31,1.78152,1.85323,-0.01597,1.77297,1.84701,-0.02219
32,1.76681,1.85612,-0.01308,1.77560,1.85172,-0.01748
33,1.73956,1.80421,-0.06499,1.77755,1.85250,-0.01670
34,1.75407,1.84969,-0.01951,1.77968,1.85133,-0.01787
35,1.78786,1.83871,-0.03049,1.77853,1.84893,-0.02027
36,1.77752,1.85219,-0.01701,1.77952,1.85029,-0.01891
37,1.76494,1.89136,0.02216,1.78029,1.85063,-0.01857
38,1.77965,1.81735,-0.05185,1.77980,1.85268,-0.01652
39,1.79263,1.84352,-0.02568,1.77739,1.85057,-0.01863
40,1.80652,1.89963,0.03043,1.77651,1.84933,-0.01987
41,1.79992,1.86546,-0.00374,1.77646,1.84875,-0.02045
42,1.78687,1.84086,-0.02834,1.77862,1.85227,-0.01693
43,1.78330,1.84955,-0.01965,1.77971,1.85257,-0.01663
44,1.78423,1.85331,-0.01589,1.78001,1.85401,-0.01519
45,1.76545,1.84734,-0.02186,1.77929,1.85280,-0.01640
46,1.77993,1.87444,0.00524,1.77993,1.84972,-0.01948
47,1.76480,1.82265,-0.04655,1.78012,1.85141,-0.01779
48,1.76653,1.83219,-0.03701,1.77947,1.85114,-0.01806
49,1.76610,1.84629,-0.02291,1.77827,1.84882,-0.02038
50,1.77624,1.86408,-0.00512,1.77457,1.84434,-0.02486
51,1.77250,1.85468,-0.01452,1.77498,1.84528,-0.02392
52,1.79300,1.86328,-0.00592,1.77484,1.84549,-0.02371
53,1.76525,1.83167,-0.03753,1.77398,1.84418,-0.02502
54,1.77581,1.83891,-0.03029,1.77426,1.84307,-0.02613
55,1.78292,1.84602,-0.02318,1.77436,1.84117,-0.02803
56,1.78167,1.83893,-0.03027,1.77489,1.84128,-0.02792
57,1.78600,1.86033,-0.00887,1.77615,1.84356,-0.02564
58,1.73712,1.78915,-0.08005,1.77818,1.84502,-0.02418
59,1.79378,1.85699,-0.01221,1.77740,1.84315,-0.02605
60,1.78094,1.85309,-0.01611,1.77796,1.84409,-0.02511
61,1.76960,1.83096,-0.03824,1.77765,1.84321,-0.02599
62,1.77014,1.82844,-0.04076,1.77879,1.84439,-0.02481
63,1.78180,1.84221,-0.02699,1.77915,1.84746,-0.02174
64,1.77374,1.82459,-0.04461,1.78279,1.85126,-0.01794
65,1.78795,1.87094,0.00174,1.78537,1.85526,-0.01394
66,1.80054,1.87113,0.00193,1.78702,1.85746,-0.01174
67,1.76303,1.83224,-0.03696,1.78885,1.86042,-0.00878
68,1.78209,1.87064,0.00144,1.78770,1.86094,-0.00826
69,1.78762,1.84840,-0.02080,1.78762,1.86035,-0.00885
70,1.78467,1.85169,-0.01751,1.78790,1.86099,-0.00821
71,1.78200,1.89103,0.02183,1.78994,1.86350,-0.00570
72,1.84474,1.91070,0.04150,1.79355,1.86659,-0.00261
73,1.82557,1.90688,0.03768,1.79946,1.87240,0.00320
74,1.81400,1.89767,0.02847,1.80503,1.87670,0.00750
75,1.76824,1.83952,-0.02968,1.80542,1.87803,0.00883
76,1.77429,1.86589,-0.00331,1.80925,1.88174,0.01254
77,1.77957,1.84303,-0.02617,1.81506,1.88792,0.01872
78,1.77425,1.84180,-0.02740,1.82040,1.89623,0.02703
79,1.80487,1.87110,0.00190,1.82335,1.89909,0.02989
80,1.84311,1.89482,0.02562,1.82602,1.89888,0.02968
81,1.87432,1.92328,0.05408,1.82391,1.89795,0.02875
82,1.88264,1.94414,0.07494,1.82398,1.89639,0.02719
83,1.80714,1.89367,0.02447,1.82393,1.89590,0.02670
84,1.82808,1.89540,0.02620,1.82511,1.89980,0.03060
85,1.88094,1.97568,0.10648,1.82883,1.90126,0.03206
86,1.87841,1.98957,0.12037,1.82882,1.90120,0.03200
87,1.83474,1.90034,0.03114,1.83130,1.90394,0.03475
88,1.82744,1.88748,0.01828,1.83231,1.90685,0.03765
89,1.80885,1.89488,0.02568,1.82975,1.90538,0.03618
90,1.82676,1.88031,0.01111,1.82366,1.89967,0.03047
91,1.81311,1.88935,0.02015,1.81839,1.89564,0.02644
92,1.78826,1.90583,0.03663,1.81955,1.89822,0.02902
93,1.83766,1.89075,0.02155,1.81828,1.89610,0.02690
94,1.77932,1.84198,-0.02722,1.81183,1.88817,0.01897
95,1.81643,1.88848,0.01928,1.80881,1.88366,0.01446
96,1.82201,1.92044,0.05124,1.80599,1.88173,0.01253
97,1.79965,1.86994,0.00074,1.80295,1.87862,0.00942
98,1.77082,1.82616,-0.04304,1.80204,1.87665,0.00745
99,1.79307,1.87563,0.00643,1.80077,1.87759,0.00839
100,1.82680,1.93752,0.06832,1.79936,1.87537,0.00617
101,1.80640,1.85935,-0.00985,1.80213,1.87570,0.00650
102,1.77143,1.84085,-0.02835,1.80139,1.87557,0.00637
103,1.82709,1.91299,0.04379,1.80154,1.87529,0.00609
104,1.78665,1.86753,-0.00167,1.80312,1.87847,0.00927
105,1.77592,1.83458,-0.03462,1.80230,1.87701,0.00781
106,1.79322,1.86144,-0.00776,1.80174,1.87553,0.00633
107,1.80518,1.89619,0.02699,1.80374,1.87872,0.00952
108,1.78916,1.85170,-0.01750,1.80320,1.87756,0.00836
109,1.83544,1.91131,0.04211,1.79990,1.87404,0.00484
110,1.82497,1.88865,0.01945,1.80013,1.87509,0.00589
111,1.78191,1.83714,-0.03206,1.80186,1.87839,0.00919
112,1.84337,1.94264,0.07344,1.80204,1.87789,0.00869
113,1.80804,1.89554,0.02634,1.80353,1.87994,0.01074
114,1.79008,1.84482,-0.02438,1.80531,1.88250,0.01330
115,1.80480,1.88040,0.01120,1.80528,1.88237,0.01317
116,1.78392,1.85586,-0.01334,1.80590,1.88169,0.01249
117,1.77075,1.87770,0.00850,1.80692,1.88253,0.01333
118,1.81034,1.87714,0.00794,1.80313,1.87816,0.00897
119,1.80086,1.89701,0.02781,1.80080,1.87793,0.00873
120,1.83008,1.90455,0.03535,1.80242,1.87978,0.01058
121,1.81201,1.90235,0.03315,1.80076,1.87820,0.00900
122,1.80616,1.87813,0.00893,1.79988,1.87719,0.00799
123,1.79272,1.85910,-0.01010,1.79870,1.87706,0.00786
124,1.81577,1.88467,0.01547,1.79837,1.87642,0.00722
125,1.80640,1.86594,-0.00326,1.79800,1.87541,0.00621
126,1.77107,1.83717,-0.03203,1.79694,1.87286,0.00366
127,1.78527,1.88466,0.01546,1.79585,1.87365,0.00445
128,1.80944,1.86852,-0.00068,1.79493,1.87187,0.00267
129,1.81524,1.91584,0.04664,1.79248,1.86906,-0.00014
130,1.79308,1.87834,0.00914,1.79266,1.86895,-0.00025
131,1.77004,1.84269,-0.02651,1.79220,1.86838,-0.00082
132,1.79919,1.86949,0.00030,1.79218,1.86782,-0.00138
133,1.77754,1.83866,-0.03054,1.79112,1.86717,-0.00203
134,1.75286,1.83438,-0.03482,1.79148,1.87225,0.00305
135,1.79173,1.89047,0.02127,1.79366,1.87376,0.00456
136,1.78524,1.86682,-0.00237,1.79359,1.87142,0.00222
137,1.78840,1.85673,-0.01247,1.79301,1.87185,0.00265
138,1.81498,1.90050,0.03130,1.78992,1.86727,-0.00193
139,1.79840,1.86847,-0.00073,1.79070,1.86758,-0.00162
140,1.79236,1.84956,-0.01964,1.79087,1.86691,-0.00229
141,1.79779,1.87365,0.00445,1.79092,1.86715,-0.00205
142,1.81248,1.95228,0.08308,1.79234,1.87130,0.00210
143,1.80810,1.86292,-0.00628,1.79343,1.87295,0.00375
144,1.78413,1.84478,-0.02442,1.79501,1.87339,0.00419
145,1.79965,1.87590,0.00670,1.79472,1.87218,0.00298
146,1.76270,1.83802,-0.03118,1.79551,1.87393,0.00473
147,1.80622,1.88355,0.01435,1.79309,1.87065,0.00145
148,1.77307,1.83130,-0.03790,1.79283,1.87010,0.00090
149,1.79997,1.87363,0.00443,1.79354,1.87253,0.00333
150,1.80169,1.90916,0.03996,1.79084,1.86976,0.00056
151,1.77140,1.86238,-0.00681,1.79073,1.86562,-0.00358
152,1.81854,1.89800,0.02880,1.79012,1.86555,-0.00365
153,1.78028,1.84617,-0.02303,1.79030,1.86621,-0.00299
154,1.80184,1.88650,0.01730,1.78952,1.86535,-0.00385
155,1.77390,1.84472,-0.02448,1.79172,1.86642,-0.00278
156,1.79397,1.85917,-0.01003,1.78935,1.86554,-0.00366
157,1.80452,1.89087,0.02167,1.79082,1.86715,-0.00205
158,1.75185,1.82647,-0.04273,1.79212,1.86901,-0.00019
159,1.81063,1.88194,0.01274,1.78952,1.86359,-0.00561
160,1.79764,1.86176,-0.00744,1.79195,1.86514,-0.00406
161,1.78729,1.85595,-0.01325,1.79035,1.86535,-0.00385
162,1.78634,1.86136,-0.00784,1.79129,1.86725,-0.00195
163,1.80009,1.85612,-0.01308,1.79162,1.86906,-0.00014
164,1.76601,1.86870,-0.00050,1.79116,1.86898,-0.00022
165,1.79793,1.85870,-0.01050,1.78955,1.86892,-0.00028
166,1.82205,1.90521,0.03601,1.78937,1.86835,-0.00085
167,1.75758,1.81701,-0.05219,1.79212,1.87036,0.00116
168,1.81265,1.88866,0.01946,1.79023,1.86863,-0.00057
169,1.79134,1.90163,0.03243,1.78990,1.86945,0.00025
170,1.79640,1.87841,0.00922,1.79044,1.87055,0.00135
171,1.80731,1.91732,0.04812,1.79124,1.87077,0.00157
172,1.76606,1.84344,-0.02576,1.79142,1.87139,0.00219
173,1.76664,1.85810,-0.01110,1.79320,1.87129,0.00209
174,1.80149,1.88124,0.01204,1.79410,1.87380,0.00460
175,1.79859,1.86061,-0.00858,1.79311,1.87401,0.00481
176,1.77850,1.85255,-0.01665,1.79389,1.87520,0.00600
177,1.79212,1.87561,0.00641,1.79281,1.87399,0.00479
178,1.79641,1.87472,0.00553,1.79078,1.87029,0.00109
179,1.79990,1.86510,-0.00410,1.78899,1.86934,0.00014
180,1.80313,1.86661,-0.00259,1.78792,1.86547,-0.00373
181,1.79623,1.86698,-0.00222,1.79042,1.86941,0.00021
182,1.81334,1.90132,0.03212,1.79125,1.86894,-0.00026
183,1.80526,1.90878,0.03958,1.79017,1.86936,0.00016
184,1.77077,1.83732,-0.03188,1.78936,1.86888,-0.00032
185,1.79429,1.86807,-0.00113,1.79087,1.86938,0.00018
186,1.75687,1.83876,-0.03044,1.79210,1.86893,-0.00027
187,1.76600,1.86217,-0.00703,1.79142,1.86845,-0.00075
188,1.78911,1.85160,-0.01760,1.79153,1.86962,0.00042
189,1.80853,1.91038,0.04119,1.78850,1.86854,-0.00066
190,1.78074,1.85023,-0.01897,1.78705,1.86691,-0.00229
191,1.78306,1.88829,0.01909,1.78371,1.86185,-0.00735
192,1.78483,1.85251,-0.01669,1.78184,1.85911,-0.01009
193,1.80418,1.86094,-0.00826,1.78227,1.86067,-0.00853
194,1.81315,1.86800,-0.00120,1.78321,1.86206,-0.00714
195,1.78470,1.86664,-0.00256,1.78643,1.86400,-0.00520
196,1.80189,1.88491,0.01571,1.78583,1.86409,-0.00511
197,1.75160,1.84825,-0.02095,1.78512,1.86472,-0.00448
198,1.77155,1.83925,-0.02995,1.78247,1.85975,-0.00945
199,1.75658,1.81526,-0.05394,1.78250,1.85988,-0.00932
200,1.77345,1.86234,-0.00685,1.78055,1.85575,-0.01345
201,1.77801,1.86377,-0.00542,1.77836,1.85476,-0.01443
202,1.81029,1.89170,0.02250,1.77951,1.85719,-0.01201
203,1.81171,1.87173,0.00253,1.77771,1.85596,-0.01324
204,1.75572,1.86376,-0.00544,1.77819,1.85524,-0.01396
205,1.77714,1.86226,-0.00694,1.77722,1.85326,-0.01594
206,1.76332,1.82583,-0.04337,1.77859,1.85346,-0.01574
207,1.78139,1.85242,-0.01678,1.77876,1.85324,-0.01596
208,1.74988,1.81821,-0.05099,1.78034,1.85597,-0.01323
209,1.74754,1.83571,-0.03349,1.77954,1.85388,-0.01532
210,1.82374,1.90209,0.03289,1.77980,1.85416,-0.01504
211,1.78253,1.84721,-0.02199,1.77874,1.85217,-0.01703
212,1.79289,1.85431,-0.01489,1.77578,1.84920,-0.02000
213,1.78541,1.85126,-0.01794,1.77648,1.84766,-0.02154
214,1.77493,1.85175,-0.01745,1.77617,1.84789,-0.02131
215,1.77431,1.83545,-0.03375,1.77720,1.84950,-0.01970
216,1.78349,1.86168,-0.00752,1.77630,1.84925,-0.01995
217,1.75996,1.82689,-0.04231,1.77935,1.85296,-0.01624
218,1.78233,1.86849,-0.00071,1.78137,1.85337,-0.01583
219,1.79223,1.85779,-0.01141,1.77925,1.85150,-0.01770
220,1.76137,1.82121,-0.04799,1.77888,1.85118,-0.01802
221,1.76768,1.83762,-0.03158,1.77539,1.84756,-0.02164
222,1.77183,1.86618,-0.00302,1.77502,1.84805,-0.02115
223,1.78097,1.85324,-0.01596,1.77509,1.84855,-0.02065
224,1.76602,1.84813,-0.02107,1.77530,1.85064,-0.01856
225,1.80169,1.88139,0.01220,1.77506,1.85071,-0.01848
226,1.78194,1.84261,-0.02659,1.77737,1.85366,-0.01554
227,1.78769,1.87033,0.00113,1.77525,1.85296,-0.01624
228,1.77628,1.84173,-0.02747,1.77343,1.85137,-0.01783
229,1.73357,1.79277,-0.07643,1.77432,1.85284,-0.01636
230,1.77913,1.85955,-0.00965,1.77540,1.85373,-0.01547
231,1.77610,1.86026,-0.00894,1.77526,1.85292,-0.01628
232,1.77787,1.87104,0.00184,1.77583,1.85519,-0.01401
233,1.77936,1.86293,-0.00627,1.77643,1.85493,-0.01427
234,1.79928,1.87699,0.00779,1.77481,1.85317,-0.01602
235,1.74625,1.85662,-0.01258,1.77435,1.85333,-0.01587
236,1.76135,1.83069,-0.03851,1.77415,1.85346,-0.01574
237,1.77649,1.84621,-0.02299,1.77337,1.85244,-0.01676
238,1.78594,1.85272,-0.01648,1.77691,1.85830,-0.01090
239,1.76943,1.85234,-0.01686,1.77766,1.85839,-0.01081
240,1.79074,1.89195,0.02275,1.77878,1.86020,-0.00900
241,1.77621,1.84370,-0.02550,1.78010,1.86201,-0.00719
242,1.77421,1.85152,-0.01768,1.77921,1.86045,-0.00875
243,1.77406,1.84529,-0.02391,1.77800,1.86157,-0.00763
244,1.78425,1.87241,0.00321,1.77856,1.85994,-0.00926
245,1.76311,1.82446,-0.04474,1.78097,1.86290,-0.00630
246,1.79369,1.89238,0.02318,1.78047,1.86328,-0.00592
247,1.79196,1.86104,-0.00816,1.77874,1.86169,-0.00751
248,1.79499,1.89109,0.02189,1.77750,1.85934,-0.00986
249,1.80030,1.90175,0.03255,1.77595,1.85885,-0.01035
250,1.76432,1.83655,-0.03265,1.77590,1.85901,-0.01019
251,1.77870,1.89599,0.02679,1.77482,1.85950,-0.00970
252,1.75570,1.82892,-0.04028,1.77305,1.85826,-0.01094
253,1.80230,1.88090,0.01170,1.77322,1.85795,-0.01125
254,1.76801,1.85267,-0.01653,1.77431,1.86098,-0.00822
255,1.75653,1.82568,-0.04352,1.77206,1.85767,-0.01153
256,1.74839,1.81247,-0.05673,1.76951,1.85744,-0.01176
257,1.76446,1.88364,0.01444,1.76890,1.85495,-0.01425
258,1.77532,1.84641,-0.02279,1.76710,1.85271,-0.01649
259,1.75587,1.85979,-0.00941,1.76580,1.85176,-0.01744
260,1.74391,1.82435,-0.04485,1.76482,1.84930,-0.01990
261,1.78718,1.86711,-0.00209,1.76628,1.85176,-0.01744
262,1.78162,1.87589,0.00669,1.76371,1.84850,-0.02070
263,1.75541,1.83620,-0.03300,1.76447,1.84901,-0.02019
264,1.74871,1.85714,-0.01206,1.76594,1.85061,-0.01859
265,1.78460,1.84875,-0.02045,1.76779,1.85287,-0.01633
266,1.76962,1.86358,-0.00562,1.76862,1.85079,-0.01841
267,1.74228,1.82042,-0.04878,1.76770,1.85128,-0.01792
268,1.76205,1.85414,-0.01506,1.76900,1.85345,-0.01575
269,1.78053,1.87071,0.00151,1.77255,1.85634,-0.01286
270,1.75856,1.82548,-0.04372,1.76792,1.85136,-0.01784
271,1.78091,1.86139,-0.00781,1.76701,1.84977,-0.01942
272,1.78165,1.85288,-0.01632,1.76621,1.85085,-0.01835
273,1.77979,1.85085,-0.01835,1.76810,1.85113,-0.01807
274,1.77858,1.84826,-0.02094,1.76713,1.85154,-0.01766
275,1.75971,1.85475,-0.01445,1.76652,1.85025,-0.01895
276,1.77790,1.89668,0.02748,1.76811,1.85103,-0.01816
277,1.80423,1.87359,0.00439,1.76866,1.84994,-0.01926
278,1.70851,1.78235,-0.08685,1.76715,1.84925,-0.01995
279,1.76618,1.84901,-0.02019,1.76642,1.84885,-0.02034
280,1.74168,1.85446,-0.01474,1.76732,1.85042,-0.01878
281,1.78091,1.86194,-0.00726,1.76577,1.84995,-0.01925
282,1.76820,1.85564,-0.01356,1.76400,1.84838,-0.02082
283,1.75921,1.84177,-0.02743,1.76464,1.84900,-0.02020
284,1.76930,1.83369,-0.03551,1.76457,1.84738,-0.02182
285,1.77137,1.83560,-0.03359,1.76527,1.84485,-0.02435
286,1.75493,1.85891,-0.01029,1.76076,1.84002,-0.02918
287,1.74610,1.81876,-0.05044,1.76386,1.84325,-0.02595
288,1.79624,1.88800,0.01880,1.76256,1.84143,-0.02777
289,1.75522,1.84495,-0.02425,1.76551,1.84254,-0.02666
290,1.74967,1.82412,-0.04508,1.76374,1.83976,-0.02944
291,1.78954,1.85874,-0.01046,1.76263,1.83765,-0.03155
292,1.75856,1.82723,-0.04197,1.76151,1.83816,-0.03104
293,1.78969,1.85376,-0.01544,1.76159,1.83874,-0.03046
294,1.72770,1.79140,-0.07780,1.76218,1.84035,-0.02885
295,1.76105,1.83725,-0.03195,1.76296,1.83867,-0.03053
296,1.74408,1.81813,-0.05107,1.76406,1.83995,-0.02925
297,1.79184,1.87329,0.00409,1.76295,1.83874,-0.03046
298,1.75083,1.81469,-0.05451,1.76336,1.83791,-0.03129
299,1.74940,1.81967,-0.04953,1.76283,1.83753,-0.03167
300,1.74018,1.85047,-0.01873,1.76199,1.83741,-0.03179
301,1.77061,1.84363,-0.02557,1.76180,1.83820,-0.03100
302,1.78138,1.86297,-0.00623,1.75919,1.83667,-0.03253
303,1.76822,1.83029,-0.03891,1.75929,1.83675,-0.03245
304,1.76485,1.84062,-0.02857,1.76114,1.83822,-0.03098
305,1.77736,1.86738,-0.00182,1.75983,1.83701,-0.03219
306,1.76208,1.83076,-0.03844,1.75729,1.83419,-0.03501
307,1.74069,1.81766,-0.05154,1.75625,1.83370,-0.03550
308,1.77532,1.85683,-0.01237,1.75393,1.83147,-0.03773
309,1.75533,1.84061,-0.02859,1.75578,1.83229,-0.03690
310,1.74535,1.82781,-0.04139,1.75438,1.83217,-0.03703
311,1.72935,1.79275,-0.07645,1.75291,1.83001,-0.03919
312,1.79248,1.86225,-0.00694,1.75287,1.83159,-0.03761
313,1.72178,1.79755,-0.07165,1.75204,1.83040,-0.03880
314,1.74869,1.82523,-0.04397,1.75015,1.82792,-0.04128
315,1.73313,1.80640,-0.06280,1.74982,1.82929,-0.03991
316,1.71009,1.78175,-0.08745,1.75055,1.82942,-0.03978
317,1.77159,1.86452,-0.00468,1.75032,1.82963,-0.03957
318,1.74680,1.84154,-0.02766,1.74984,1.82873,-0.04047
319,1.75629,1.82623,-0.04297,1.75328,1.83116,-0.03804
320,1.76756,1.85719,-0.01200,1.75612,1.83453,-0.03467
321,1.75085,1.82032,-0.04888,1.75449,1.83266,-0.03654
322,1.74521,1.82522,-0.04398,1.75604,1.83631,-0.03289
323,1.75639,1.85407,-0.01513,1.75564,1.83549,-0.03371
324,1.75308,1.81983,-0.04937,1.75915,1.83896,-0.03024
325,1.77147,1.86043,-0.00877,1.76129,1.84064,-0.02856
326,1.74713,1.82537,-0.04383,1.76017,1.83834,-0.03086
327,1.80395,1.86910,-0.00010,1.76054,1.83803,-0.03117
328,1.77760,1.84997,-0.01923,1.76057,1.83893,-0.03027
329,1.76479,1.83054,-0.03866,1.75803,1.83626,-0.03294
330,1.74801,1.85952,-0.00968,1.75859,1.83953,-0.02967
331,1.74201,1.81134,-0.05786,1.76013,1.84084,-0.02836
332,1.79273,1.86544,-0.00376,1.76117,1.84158,-0.02762
333,1.74648,1.81028,-0.05892,1.76013,1.84025,-0.02895
334,1.75247,1.82542,-0.04378,1.75997,1.84084,-0.02836
335,1.75321,1.83617,-0.03302,1.76104,1.84112,-0.02808
336,1.75668,1.84152,-0.02768,1.75804,1.83898,-0.03022
337,1.72441,1.81188,-0.05732,1.75626,1.83797,-0.03123
338,1.76044,1.87588,0.00668,1.75755,1.84013,-0.02907
339,1.77140,1.84754,-0.02166,1.75855,1.83866,-0.03054
340,1.77408,1.86658,-0.00262,1.75977,1.83966,-0.02954
341,1.73541,1.79731,-0.07189,1.75803,1.83765,-0.03155
342,1.76870,1.87043,0.00123,1.75798,1.83986,-0.02934
343,1.76527,1.83010,-0.03910,1.75807,1.84142,-0.02778
344,1.75293,1.83268,-0.03652,1.76019,1.84563,-0.02357
345,1.74741,1.83283,-0.03637,1.75978,1.84413,-0.02507
346,1.78665,1.86730,-0.00190,1.76132,1.84543,-0.02377
347,1.76512,1.83443,-0.03477,1.76188,1.84395,-0.02525
348,1.76275,1.82839,-0.04081,1.76216,1.84416,-0.02504
349,1.76306,1.83128,-0.03792,1.76136,1.84197,-0.02723
350,1.74563,1.84789,-0.02131,1.76078,1.84222,-0.02698
351,1.75394,1.85186,-0.01734,1.75932,1.83903,-0.03017
352,1.78934,1.90777,0.03857,1.75906,1.83942,-0.02978
353,1.74972,1.81605,-0.05315,1.75830,1.83778,-0.03142
354,1.75064,1.83392,-0.03528,1.75856,1.83775,-0.03145
355,1.76994,1.85078,-0.01842,1.75483,1.83488,-0.03432
356,1.77614,1.85107,-0.01813,1.75325,1.83447,-0.03473
357,1.76038,1.82939,-0.03981,1.75282,1.83406,-0.03514
358,1.72564,1.80149,-0.06771,1.75145,1.83703,-0.03217
359,1.74390,1.81629,-0.05291,1.75089,1.83456,-0.03464
360,1.76087,1.83670,-0.03250,1.74797,1.83051,-0.03869
361,1.74002,1.80485,-0.06435,1.74571,1.82561,-0.04359
362,1.75174,1.83229,-0.03691,1.74547,1.82772,-0.04148
363,1.72317,1.81847,-0.05073,1.74777,1.83214,-0.03706
364,1.73841,1.82757,-0.04163,1.74603,1.83157,-0.03763
365,1.75530,1.82133,-0.04787,1.74335,1.82930,-0.03989
366,1.73976,1.88178,0.01258,1.74299,1.82869,-0.04050
367,1.73620,1.80593,-0.06327,1.74367,1.83052,-0.03868
368,1.70423,1.78306,-0.08614,1.74532,1.83174,-0.03745
369,1.75105,1.82433,-0.04487,1.74591,1.83642,-0.03278
370,1.74556,1.85198,-0.01722,1.74807,1.83859,-0.03061
371,1.78968,1.90908,0.03988,1.74846,1.83893,-0.03027
372,1.74048,1.84116,-0.02804,1.75085,1.84025,-0.02895
373,1.73058,1.81248,-0.05672,1.74944,1.83795,-0.03125
374,1.75424,1.81902,-0.05018,1.74939,1.83924,-0.02996
375,1.73719,1.83257,-0.03663,1.74972,1.83606,-0.03314
376,1.77191,1.83706,-0.03214,1.75106,1.83949,-0.02971
377,1.77102,1.91613,0.04693,1.75517,1.84444,-0.02476
378,1.77662,1.84187,-0.02733,1.75631,1.84566,-0.02354
379,1.75846,1.83796,-0.03124,1.75693,1.84732,-0.02188
380,1.76378,1.84089,-0.02831,1.75416,1.84153,-0.02767
381,1.71441,1.78846,-0.08074,1.75507,1.84196,-0.02724
382,1.75446,1.84338,-0.02582,1.75782,1.84587,-0.02333
383,1.74539,1.82773,-0.04147,1.75913,1.84760,-0.02160
384,1.75904,1.86421,-0.00498,1.75952,1.84766,-0.02154
385,1.77403,1.86710,-0.00210,1.75723,1.84537,-0.02383
386,1.77039,1.84507,-0.02413,1.75504,1.83950,-0.02970
387,1.75605,1.88034,0.01114,1.75354,1.83805,-0.03115
388,1.74265,1.81059,-0.05861,1.75277,1.83882,-0.03038
389,1.75595,1.84851,-0.02069,1.75202,1.83782,-0.03138
390,1.77744,1.87885,0.00965,1.75469,1.84088,-0.02832
391,1.77649,1.84841,-0.02079,1.75259,1.83913,-0.03007
392,1.74373,1.83373,-0.03547,1.75254,1.83810,-0.03110
393,1.73309,1.79802,-0.07118,1.75214,1.83647,-0.03273
394,1.73365,1.81639,-0.05280,1.75068,1.83443,-0.03477
395,1.75119,1.81724,-0.05196,1.74927,1.83367,-0.03553
396,1.74539,1.85101,-0.01819,1.74875,1.83008,-0.03912
397,1.75101,1.82384,-0.04536,1.74926,1.83170,-0.03750
398,1.75970,1.84054,-0.02866,1.74865,1.83017,-0.03902
399,1.71880,1.81356,-0.05564,1.74577,1.82531,-0.04389
400,1.74466,1.81033,-0.05887,1.74236,1.82274,-0.04646

